Active Inference as Context Acquisition for AI Agents

Interactive AI agents must acquire the right context as efficiently as possible. When a user omits a constraint, preference, file, or task variable, an agent can proceed with a default assumption or spend tokens on a clarifying question, retrieval call, tool call, or prompt trial. We formulate this tradeoff as active inference for context acquisition. An inner inference step updates beliefs over a latent task state, and an outer decision selects the next context action, task action, or stop action to minimize expected free energy under cost. In deterministic settings, the epistemic term reduces to expected information gain, optionally normalized by token cost. We instantiate the framework in Optimal Question Asking (OQA), with exact posteriors and a dynamic programming oracle, and benchmark frontier language models on binary and multiway categorical tasks from 25 to 300 candidates. We also study clarification before generation and automated prompt optimization under token budgets. The formulation is model-agnostic and views active inference as a design principle for the context-acquisition layer of AI agents.

==> AI_Bilevel_Supplement/100-animals-oqa-dataset/data/100_animals.json <==
{
  "cat": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "dog": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "lion": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "elephant": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "whale": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "shark": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "eagle": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "penguin": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "crocodile": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "frog": {
    "amphibian": true,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "snake": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "kangaroo": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "bat": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "chicken": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "cuttlefish": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "giraffe": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "hippopotamus": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "rhino": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "tiger": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "bear": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "panda": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "cow": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "goat": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "horse": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "monkey": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "gorilla": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "zebra": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "mouse": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "otter": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "hedgehog": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "squirrel": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "chimpanzee": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "camel": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "wolf": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "fox": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "raccoon": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "sloth": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "koala": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "buffalo": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "deer": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "moose": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "sparrow": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "flamingo": {
    "amphibian": false,
    "big": true,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "ostrich": {
    "amphibian": false,
    "big": true,
    "bird": true,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "parrot": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "pelican": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "duck": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "swan": {
    "amphibian": false,
    "big": true,
    "bird": true,
    "can_fly": true,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "turkey": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "hawk": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "vulture": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "lizard": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "tortoise": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": true,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "turtle": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "komodo_dragon": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "chameleon": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "salamander": {
    "amphibian": true,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "newt": {
    "amphibian": true,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "toad": {
    "amphibian": true,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "salmon": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "tuna": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "clownfish": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "goldfish": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": true,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "ant": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "bee": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "beetle": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "mosquito": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "grasshopper": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": true,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "spider": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "scorpion": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": false,
    "reptile": false
  },
  "octopus": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "squid": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "jellyfish": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "starfish": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "sea_urchin": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "platypus": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": true,
    "reptile": false
  },
  "echidna": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": true,
    "reptile": false
  },
  "armadillo": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "walrus": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "seal": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "porcupine": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "donkey": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "reindeer": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "lemur": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "dolphin": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "hammerhead_shark": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "manta_ray": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "eel": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "pufferfish": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "butterfly": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "moth": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "cockroach": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "dragonfly": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "crab": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "lobster": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "peacock": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "pigeon": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "emu": {
    "amphibian": false,
    "big": true,
    "bird": true,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "hamster": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "guinea_pig": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  }
}

==> AI_Bilevel_Supplement/100-animals-oqa-dataset/data/attributes.txt <==
amphibian
big
bird
can_fly
can_swim
carnivore
domestic
fish
has_fur
herbivore
insect
lays_eggs
mammal
reptile


==> AI_Bilevel_Supplement/100-animals-oqa-dataset/data/equivalence_classes.json <==
{
  "attribute_order": [
    "amphibian",
    "big",
    "bird",
    "can_fly",
    "can_swim",
    "carnivore",
    "domestic",
    "fish",
    "has_fur",
    "herbivore",
    "insect",
    "lays_eggs",
    "mammal",
    "reptile"
  ],
  "num_items": 100,
  "num_equivalence_classes": 52,
  "num_classes_with_duplicates": 25,
  "classes": [
    {
      "members": [
        "cat"
      ]
    },
    {
      "members": [
        "dog"
      ]
    },
    {
      "members": [
        "lion"
      ]
    },
    {
      "members": [
        "penguin"
      ]
    },
    {
      "members": [
        "snake"
      ]
    },
    {
      "members": [
        "bat"
      ]
    },
    {
      "members": [
        "chicken"
      ]
    },
    {
      "members": [
        "cow"
      ]
    },
    {
      "members": [
        "raccoon"
      ]
    },
    {
      "members": [
        "koala"
      ]
    },
    {
      "members": [
        "flamingo"
      ]
    },
    {
      "members": [
        "pelican"
      ]
    },
    {
      "members": [
        "duck"
      ]
    },
    {
      "members": [
        "swan"
      ]
    },
    {
      "members": [
        "turkey"
      ]
    },
    {
      "members": [
        "tortoise"
      ]
    },
    {
      "members": [
        "turtle"
      ]
    },
    {
      "members": [
        "clownfish"
      ]
    },
    {
      "members": [
        "goldfish"
      ]
    },
    {
      "members": [
        "ant"
      ]
    },
    {
      "members": [
        "grasshopper"
      ]
    },
    {
      "members": [
        "scorpion"
      ]
    },
    {
      "members": [
        "sea_urchin"
      ]
    },
    {
      "members": [
        "platypus"
      ]
    },
    {
      "members": [
        "echidna"
      ]
    },
    {
      "members": [
        "donkey"
      ]
    },
    {
      "members": [
        "hamster"
      ]
    },
    {
      "members": [
        "elephant",
        "rhino"
      ]
    },
    {
      "members": [
        "whale",
        "walrus"
      ]
    },
    {
      "members": [
        "shark",
        "tuna",
        "hammerhead_shark",
        "manta_ray"
      ]
    },
    {
      "members": [
        "eagle",
        "hawk",
        "vulture"
      ]
    },
    {
      "members": [
        "crocodile",
        "komodo_dragon"
      ]
    },
    {
      "members": [
        "frog",
        "salamander",
        "newt",
        "toad"
      ]
    },
    {
      "members": [
        "kangaroo",
        "deer",
        "moose"
      ]
    },
    {
      "members": [
        "cuttlefish",
        "octopus",
        "squid",
        "jellyfish",
        "crab",
        "lobster"
      ]
    },
    {
      "members": [
        "giraffe",
        "panda",
        "gorilla",
        "zebra",
        "camel"
      ]
    },
    {
      "members": [
        "hippopotamus",
        "buffalo"
      ]
    },
    {
      "members": [
        "tiger",
        "bear"
      ]
    },
    {
      "members": [
        "goat",
        "guinea_pig"
      ]
    },
    {
      "members": [
        "horse",
        "reindeer"
      ]
    },
    {
      "members": [
        "monkey",
        "mouse",
        "squirrel",
        "chimpanzee",
        "lemur"
      ]
    },
    {
      "members": [
        "otter",
        "wolf"
      ]
    },
    {
      "members": [
        "hedgehog",
        "fox"
      ]
    },
    {
      "members": [
        "sloth",
        "porcupine"
      ]
    },
    {
      "members": [
        "sparrow",
        "parrot",
        "peacock",
        "pigeon"
      ]
    },
    {
      "members": [
        "ostrich",
        "emu"
      ]
    },
    {
      "members": [
        "lizard",
        "chameleon"
      ]
    },
    {
      "members": [
        "salmon",
        "eel",
        "pufferfish"
      ]
    },
    {
      "members": [
        "bee",
        "beetle",
        "butterfly",
        "moth",
        "cockroach"
      ]
    },
    {
      "members": [
        "mosquito",
        "dragonfly"
      ]
    },
    {
      "members": [
        "spider",
        "starfish"
      ]
    },
    {
      "members": [
        "armadillo",
        "seal",
        "dolphin"
      ]
    }
  ]
}

==> AI_Bilevel_Supplement/100-animals-oqa-dataset/data/items.json <==
{
  "cat": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "dog": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "lion": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "elephant": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "whale": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "shark": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "eagle": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "penguin": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "crocodile": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "frog": {
    "amphibian": true,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "snake": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "kangaroo": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "bat": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "chicken": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "cuttlefish": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "giraffe": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "hippopotamus": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "rhino": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "tiger": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "bear": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "panda": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "cow": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "goat": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "horse": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "monkey": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "gorilla": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "zebra": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "mouse": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "otter": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "hedgehog": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "squirrel": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "chimpanzee": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "camel": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "wolf": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "fox": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "raccoon": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "sloth": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "koala": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "buffalo": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "deer": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "moose": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "sparrow": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "flamingo": {
    "amphibian": false,
    "big": true,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "ostrich": {
    "amphibian": false,
    "big": true,
    "bird": true,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "parrot": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "pelican": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "duck": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "swan": {
    "amphibian": false,
    "big": true,
    "bird": true,
    "can_fly": true,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "turkey": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "hawk": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "vulture": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "lizard": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "tortoise": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": true,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "turtle": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "komodo_dragon": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "chameleon": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "salamander": {
    "amphibian": true,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "newt": {
    "amphibian": true,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "toad": {
    "amphibian": true,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "salmon": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "tuna": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "clownfish": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "goldfish": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": true,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "ant": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "bee": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "beetle": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "mosquito": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "grasshopper": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": true,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "spider": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "scorpion": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": false,
    "reptile": false
  },
  "octopus": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "squid": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "jellyfish": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "starfish": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "sea_urchin": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "platypus": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": true,
    "reptile": false
  },
  "echidna": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": true,
    "reptile": false
  },
  "armadillo": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "walrus": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "seal": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "porcupine": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "donkey": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "reindeer": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "lemur": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "dolphin": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "hammerhead_shark": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "manta_ray": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "eel": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "pufferfish": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "butterfly": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "moth": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "cockroach": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "dragonfly": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": true,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "crab": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "lobster": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "peacock": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "pigeon": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "emu": {
    "amphibian": false,
    "big": true,
    "bird": true,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "hamster": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "guinea_pig": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  }
}

==> AI_Bilevel_Supplement/100-animals-oqa-dataset/data/items.txt <==
cat
dog
lion
elephant
whale
shark
eagle
penguin
crocodile
frog
snake
kangaroo
bat
chicken
cuttlefish
giraffe
hippopotamus
rhino
tiger
bear
panda
cow
goat
horse
monkey
gorilla
zebra
mouse
otter
hedgehog
squirrel
chimpanzee
camel
wolf
fox
raccoon
sloth
koala
buffalo
deer
moose
sparrow
flamingo
ostrich
parrot
pelican
duck
swan
turkey
hawk
vulture
lizard
tortoise
turtle
komodo_dragon
chameleon
salamander
newt
toad
salmon
tuna
clownfish
goldfish
ant
bee
beetle
mosquito
grasshopper
spider
scorpion
octopus
squid
jellyfish
starfish
sea_urchin
platypus
echidna
armadillo
walrus
seal
porcupine
donkey
reindeer
lemur
dolphin
hammerhead_shark
manta_ray
eel
pufferfish
butterfly
moth
cockroach
dragonfly
crab
lobster
peacock
pigeon
emu
hamster
guinea_pig


==> AI_Bilevel_Supplement/100-animals-oqa-dataset/metadata.json <==
{
  "dataset_id": "100_animals",
  "domain": "ANIMALS",
  "object_type": "animal",
  "tier": 100,
  "created_utc": "2025-01-01T00:00:00Z",
  "num_items": 100,
  "num_attributes": 14,
  "attributes": [
    "amphibian",
    "big",
    "bird",
    "can_fly",
    "can_swim",
    "carnivore",
    "domestic",
    "fish",
    "has_fur",
    "herbivore",
    "insect",
    "lays_eggs",
    "mammal",
    "reptile"
  ],
  "duplicates_present": true,
  "num_equivalence_classes": 52
}

==> AI_Bilevel_Supplement/100-animals-oqa-dataset/plots/100_animals_entropy_seeds.csv <==
model,seed,step,entropy_bits
Claude Sonnet 4.5,1,1,6.643856189774724
Claude Sonnet 4.5,1,2,5.906890595608519
Claude Sonnet 4.5,1,3,5.087462841250339
Claude Sonnet 4.5,1,4,4.087462841250339
Claude Sonnet 4.5,1,5,3
Claude Sonnet 4.5,1,6,1.584962500721156
Claude Sonnet 4.5,1,7,1
Claude Sonnet 4.5,1,8,1
Claude Sonnet 4.5,1,9,1
Claude Sonnet 4.5,2,1,6.643856189774724
Claude Sonnet 4.5,2,2,6.108524456778169
Claude Sonnet 4.5,2,3,5.357552004618084
Claude Sonnet 4.5,2,4,4.643856189774724
Claude Sonnet 4.5,2,5,3.700439718141092
Claude Sonnet 4.5,2,6,2.584962500721156
Claude Sonnet 4.5,2,7,1
Claude Sonnet 4.5,2,8,1
Claude Sonnet 4.5,2,9,1
Claude Sonnet 4.5,3,1,6.643856189774724
Claude Sonnet 4.5,3,2,5.857980995127572
Claude Sonnet 4.5,3,3,5.087462841250339
Claude Sonnet 4.5,3,4,4.392317422778761
Claude Sonnet 4.5,3,5,3.459431618637297
Claude Sonnet 4.5,3,6,2.584962500721156
Claude Sonnet 4.5,3,7,1
Claude Sonnet 4.5,3,8,1
Claude Sonnet 4.5,3,9,1
Claude Sonnet 4.5,4,1,6.643856189774724
Claude Sonnet 4.5,4,2,6.129283016944966
Claude Sonnet 4.5,4,3,5.459431618637297
Claude Sonnet 4.5,4,4,4.643856189774724
Claude Sonnet 4.5,4,5,3.906890595608519
Claude Sonnet 4.5,4,6,3.169925001442312
Claude Sonnet 4.5,4,7,0
Claude Sonnet 4.5,4,8,0
Claude Sonnet 4.5,4,9,0
Claude Sonnet 4.5,5,1,6.643856189774724
Claude Sonnet 4.5,5,2,5.977279923499917
Claude Sonnet 4.5,5,3,5.087462841250339
Claude Sonnet 4.5,5,4,4.087462841250339
Claude Sonnet 4.5,5,5,3
Claude Sonnet 4.5,5,6,2
Claude Sonnet 4.5,5,7,0
Claude Sonnet 4.5,5,8,0
Claude Sonnet 4.5,5,9,0
Claude Sonnet 4.5,6,1,6.643856189774724
Claude Sonnet 4.5,6,2,6.108524456778169
Claude Sonnet 4.5,6,3,5.357552004618084
Claude Sonnet 4.5,6,4,4.643856189774724
Claude Sonnet 4.5,6,5,3.807354922057604
Claude Sonnet 4.5,6,6,3.169925001442312
Claude Sonnet 4.5,6,7,0
Claude Sonnet 4.5,6,8,0
Claude Sonnet 4.5,6,9,0
Claude Sonnet 4.5,7,1,6.643856189774724
Claude Sonnet 4.5,7,2,5.832890014164741
Claude Sonnet 4.5,7,3,5.044394119358453
Claude Sonnet 4.5,7,4,4.169925001442312
Claude Sonnet 4.5,7,5,3.169925001442312
Claude Sonnet 4.5,7,6,2
Claude Sonnet 4.5,7,7,0
Claude Sonnet 4.5,7,8,0
Claude Sonnet 4.5,7,9,0
Claude Sonnet 4.5,8,1,6.643856189774724
Claude Sonnet 4.5,8,2,5.977279923499917
Claude Sonnet 4.5,8,3,5.20945336562895
Claude Sonnet 4.5,8,4,4.392317422778761
Claude Sonnet 4.5,8,5,3.321928094887362
Claude Sonnet 4.5,8,6,2
Claude Sonnet 4.5,8,7,0
Claude Sonnet 4.5,8,8,0
Claude Sonnet 4.5,8,9,0
Claude Sonnet 4.5,9,1,6.643856189774724
Claude Sonnet 4.5,9,2,5.954196310386875
Claude Sonnet 4.5,9,3,5.129283016944966
Claude Sonnet 4.5,9,4,4.459431618637297
Claude Sonnet 4.5,9,5,3.584962500721156
Claude Sonnet 4.5,9,6,2.584962500721156
Claude Sonnet 4.5,9,7,0
Claude Sonnet 4.5,9,8,0
Claude Sonnet 4.5,9,9,0
Claude Sonnet 4.5,10,1,6.643856189774724
Claude Sonnet 4.5,10,2,6
Claude Sonnet 4.5,10,3,5.20945336562895
Claude Sonnet 4.5,10,4,4.321928094887363
Claude Sonnet 4.5,10,5,3.321928094887362
Claude Sonnet 4.5,10,6,2.321928094887362
Claude Sonnet 4.5,10,7,0
Claude Sonnet 4.5,10,8,0
Claude Sonnet 4.5,10,9,0
Gemini 2.5 Pro,1,1,6.643856189774724
Gemini 2.5 Pro,1,2,5.930737337562887
Gemini 2.5 Pro,1,3,5.321928094887363
Gemini 2.5 Pro,1,4,4.643856189774724
Gemini 2.5 Pro,1,5,3.584962500721156
Gemini 2.5 Pro,1,6,2
Gemini 2.5 Pro,1,7,1
Gemini 2.5 Pro,1,8,1
Gemini 2.5 Pro,1,9,1
Gemini 2.5 Pro,2,1,6.643856189774724
Gemini 2.5 Pro,2,2,5.930737337562887
Gemini 2.5 Pro,2,3,5.321928094887363
Gemini 2.5 Pro,2,4,4.643856189774724
Gemini 2.5 Pro,2,5,3.584962500721156
Gemini 2.5 Pro,2,6,2
Gemini 2.5 Pro,2,7,1
Gemini 2.5 Pro,2,8,1
Gemini 2.5 Pro,2,9,1
Gemini 2.5 Pro,3,1,6.643856189774724
Gemini 2.5 Pro,3,2,5.930737337562887
Gemini 2.5 Pro,3,3,5.321928094887363
Gemini 2.5 Pro,3,4,4.643856189774724
Gemini 2.5 Pro,3,5,3.584962500721156
Gemini 2.5 Pro,3,6,2
Gemini 2.5 Pro,3,7,1
Gemini 2.5 Pro,3,8,1
Gemini 2.5 Pro,3,9,1
Gemini 2.5 Pro,4,1,6.643856189774724
Gemini 2.5 Pro,4,2,5.930737337562887
Gemini 2.5 Pro,4,3,5.321928094887363
Gemini 2.5 Pro,4,4,4.643856189774724
Gemini 2.5 Pro,4,5,3.584962500721156
Gemini 2.5 Pro,4,6,2
Gemini 2.5 Pro,4,7,0
Gemini 2.5 Pro,4,8,0
Gemini 2.5 Pro,4,9,0
Gemini 2.5 Pro,5,1,6.643856189774724
Gemini 2.5 Pro,5,2,5.930737337562887
Gemini 2.5 Pro,5,3,5.321928094887363
Gemini 2.5 Pro,5,4,4.643856189774724
Gemini 2.5 Pro,5,5,3.584962500721156
Gemini 2.5 Pro,5,6,2
Gemini 2.5 Pro,5,7,0
Gemini 2.5 Pro,5,8,0
Gemini 2.5 Pro,5,9,0
Gemini 2.5 Pro,6,1,6.643856189774724
Gemini 2.5 Pro,6,2,5.930737337562887
Gemini 2.5 Pro,6,3,5.321928094887363
Gemini 2.5 Pro,6,4,4.643856189774724
Gemini 2.5 Pro,6,5,3.584962500721156
Gemini 2.5 Pro,6,6,2
Gemini 2.5 Pro,6,7,0
Gemini 2.5 Pro,6,8,0
Gemini 2.5 Pro,6,9,0
Gemini 2.5 Pro,7,1,6.643856189774724
Gemini 2.5 Pro,7,2,5.930737337562887
Gemini 2.5 Pro,7,3,5.321928094887363
Gemini 2.5 Pro,7,4,4.643856189774724
Gemini 2.5 Pro,7,5,3.584962500721156
Gemini 2.5 Pro,7,6,2
Gemini 2.5 Pro,7,7,0
Gemini 2.5 Pro,7,8,0
Gemini 2.5 Pro,7,9,0
Gemini 2.5 Pro,8,1,6.643856189774724
Gemini 2.5 Pro,8,2,5.930737337562887
Gemini 2.5 Pro,8,3,5.321928094887363
Gemini 2.5 Pro,8,4,4.643856189774724
Gemini 2.5 Pro,8,5,3.584962500721156
Gemini 2.5 Pro,8,6,2
Gemini 2.5 Pro,8,7,0
Gemini 2.5 Pro,8,8,0
Gemini 2.5 Pro,8,9,0
Gemini 2.5 Pro,9,1,6.643856189774724
Gemini 2.5 Pro,9,2,5.930737337562887
Gemini 2.5 Pro,9,3,5.321928094887363
Gemini 2.5 Pro,9,4,4.643856189774724
Gemini 2.5 Pro,9,5,3.584962500721156
Gemini 2.5 Pro,9,6,2
Gemini 2.5 Pro,9,7,0
Gemini 2.5 Pro,9,8,0
Gemini 2.5 Pro,9,9,0
Gemini 2.5 Pro,10,1,6.643856189774724
Gemini 2.5 Pro,10,2,5.930737337562887
Gemini 2.5 Pro,10,3,5.321928094887363
Gemini 2.5 Pro,10,4,4.643856189774724
Gemini 2.5 Pro,10,5,3.584962500721156
Gemini 2.5 Pro,10,6,2
Gemini 2.5 Pro,10,7,0
Gemini 2.5 Pro,10,8,0
Gemini 2.5 Pro,10,9,0
GPT 5,1,1,6.643856189774724
GPT 5,1,2,5.857980995127572
GPT 5,1,3,4.954196310386875
GPT 5,1,4,4.169925001442312
GPT 5,1,5,3.321928094887362
GPT 5,1,6,1
GPT 5,1,7,1
GPT 5,1,8,1
GPT 5,1,9,1
GPT 5,2,1,6.643856189774724
GPT 5,2,2,6.066089190457772
GPT 5,2,3,5.285402218862249
GPT 5,2,4,4.392317422778761
GPT 5,2,5,3.321928094887362
GPT 5,2,6,1
GPT 5,2,7,1
GPT 5,2,8,1
GPT 5,2,9,1
GPT 5,3,1,6.643856189774724
GPT 5,3,2,5.906890595608519
GPT 5,3,3,4.954196310386875
GPT 5,3,4,3.807354922057604
GPT 5,3,5,2.584962500721156
GPT 5,3,6,1
GPT 5,3,7,1
GPT 5,3,8,1
GPT 5,3,9,1
GPT 5,4,1,6.643856189774724
GPT 5,4,2,5.857980995127572
GPT 5,4,3,5.20945336562895
GPT 5,4,4,4.321928094887363
GPT 5,4,5,3.321928094887362
GPT 5,4,6,1
GPT 5,4,7,0
GPT 5,4,8,0
GPT 5,4,9,0
GPT 5,5,1,6.643856189774724
GPT 5,5,2,5.906890595608519
GPT 5,5,3,5.20945336562895
GPT 5,5,4,4.247927513443585
GPT 5,5,5,3.169925001442312
GPT 5,5,6,1
GPT 5,5,7,0
GPT 5,5,8,0
GPT 5,5,9,0
GPT 5,6,1,6.643856189774724
GPT 5,6,2,5.807354922057604
GPT 5,6,3,5
GPT 5,6,4,4
GPT 5,6,5,3
GPT 5,6,6,1
GPT 5,6,7,0
GPT 5,6,8,0
GPT 5,6,9,0
GPT 5,7,1,6.643856189774724
GPT 5,7,2,5.954196310386875
GPT 5,7,3,5.20945336562895
GPT 5,7,4,4.392317422778761
GPT 5,7,5,3.459431618637297
GPT 5,7,6,1
GPT 5,7,7,0
GPT 5,7,8,0
GPT 5,7,9,0
GPT 5,8,1,6.643856189774724
GPT 5,8,2,5.882643049361842
GPT 5,8,3,4.857980995127572
GPT 5,8,4,3.807354922057604
GPT 5,8,5,2.584962500721156
GPT 5,8,6,1
GPT 5,8,7,0
GPT 5,8,8,0
GPT 5,8,9,0
GPT 5,9,1,6.643856189774724
GPT 5,9,2,6.108524456778169
GPT 5,9,3,5.321928094887363
GPT 5,9,4,4.700439718141092
GPT 5,9,5,3.906890595608519
GPT 5,9,6,2
GPT 5,9,7,0
GPT 5,9,8,0
GPT 5,9,9,0
GPT 5,10,1,6.643856189774724
GPT 5,10,2,5.807354922057604
GPT 5,10,3,4.754887502163468
GPT 5,10,4,3.700439718141092
GPT 5,10,5,2.584962500721156
GPT 5,10,6,2
GPT 5,10,7,0
GPT 5,10,8,0
GPT 5,10,9,0
Grok 4,1,1,6.643856189774724
Grok 4,1,2,5.832890014164741
Grok 4,1,3,4.906890595608519
Grok 4,1,4,3.807354922057604
Grok 4,1,5,2.584962500721156
Grok 4,1,6,1
Grok 4,1,7,1
Grok 4,1,8,1
Grok 4,1,9,1
Grok 4,2,1,6.643856189774724
Grok 4,2,2,6.022367813028454
Grok 4,2,3,5.357552004618084
Grok 4,2,4,4.643856189774724
Grok 4,2,5,3.700439718141092
Grok 4,2,6,2.807354922057604
Grok 4,2,7,1
Grok 4,2,8,1
Grok 4,2,9,1
Grok 4,3,1,6.643856189774724
Grok 4,3,2,6
Grok 4,3,3,5.426264754702098
Grok 4,3,4,4.643856189774724
Grok 4,3,5,3.700439718141092
Grok 4,3,6,2.584962500721156
Grok 4,3,7,1
Grok 4,3,8,1
Grok 4,3,9,1
Grok 4,4,1,6.643856189774724
Grok 4,4,2,5.832890014164741
Grok 4,4,3,4.857980995127572
Grok 4,4,4,3.807354922057604
Grok 4,4,5,2.584962500721156
Grok 4,4,6,1
Grok 4,4,7,0
Grok 4,4,8,0
Grok 4,4,9,0
Grok 4,5,1,6.643856189774724
Grok 4,5,2,5.78135971352466
Grok 4,5,3,4.954196310386875
Grok 4,5,4,4.087462841250339
Grok 4,5,5,3.169925001442312
Grok 4,5,6,2
Grok 4,5,7,0
Grok 4,5,8,0
Grok 4,5,9,0
Grok 4,6,1,6.643856189774724
Grok 4,6,2,6.189824558880018
Grok 4,6,3,5.643856189774724
Grok 4,6,4,4.906890595608519
Grok 4,6,5,4
Grok 4,6,6,3.169925001442312
Grok 4,6,7,0
Grok 4,6,8,0
Grok 4,6,9,0
Grok 4,7,1,6.643856189774724
Grok 4,7,2,6.129283016944966
Grok 4,7,3,5.357552004618084
Grok 4,7,4,4.700439718141092
Grok 4,7,5,3.906890595608519
Grok 4,7,6,2.807354922057604
Grok 4,7,7,0
Grok 4,7,8,0
Grok 4,7,9,0
Grok 4,8,1,6.643856189774724
Grok 4,8,2,5.754887502163468
Grok 4,8,3,4.906890595608519
Grok 4,8,4,4.087462841250339
Grok 4,8,5,2.807354922057604
Grok 4,8,6,1.584962500721156
Grok 4,8,7,0
Grok 4,8,8,0
Grok 4,8,9,0
Grok 4,9,1,6.643856189774724
Grok 4,9,2,6.066089190457772
Grok 4,9,3,5.357552004618084
Grok 4,9,4,4.643856189774724
Grok 4,9,5,3.700439718141092
Grok 4,9,6,2.807354922057604
Grok 4,9,7,0
Grok 4,9,8,0
Grok 4,9,9,0
Grok 4,10,1,6.643856189774724
Grok 4,10,2,5.954196310386875
Grok 4,10,3,5.247927513443585
Grok 4,10,4,4.584962500721156
Grok 4,10,5,3.584962500721156
Grok 4,10,6,2.807354922057604
Grok 4,10,7,0
Grok 4,10,8,0
Grok 4,10,9,0
Oracle,1,1,6.643856189774724
Oracle,1,2,6.066089190457772
Oracle,1,3,5.20945336562895
Oracle,1,4,4.247927513443585
Oracle,1,5,3.321928094887362
Oracle,1,6,1
Oracle,1,7,1
Oracle,1,8,1
Oracle,1,9,1
Oracle,2,1,6.643856189774724
Oracle,2,2,5.554588851677638
Oracle,2,3,4.584962500721156
Oracle,2,4,3.459431618637297
Oracle,2,5,2
Oracle,2,6,1
Oracle,2,7,1
Oracle,2,8,1
Oracle,2,9,1
Oracle,3,1,6.643856189774724
Oracle,3,2,5.672425341971495
Oracle,3,3,4.754887502163468
Oracle,3,4,3.807354922057604
Oracle,3,5,2.584962500721156
Oracle,3,6,0
Oracle,3,7,0
Oracle,3,8,0
Oracle,3,9,0
Oracle,4,1,6.643856189774724
Oracle,4,2,5.906890595608519
Oracle,4,3,5
Oracle,4,4,3.807354922057604
Oracle,4,5,2.584962500721156
Oracle,4,6,0
Oracle,4,7,0
Oracle,4,8,0
Oracle,4,9,0
Oracle,5,1,6.643856189774724
Oracle,5,2,6.108524456778169
Oracle,5,3,5.392317422778761
Oracle,5,4,4.392317422778761
Oracle,5,5,3.459431618637297
Oracle,5,6,0
Oracle,5,7,0
Oracle,5,8,0
Oracle,5,9,0
Oracle,6,1,6.643856189774724
Oracle,6,2,6.108524456778169
Oracle,6,3,5.285402218862249
Oracle,6,4,4.321928094887363
Oracle,6,5,3.321928094887362
Oracle,6,6,0
Oracle,6,7,0
Oracle,6,8,0
Oracle,6,9,0
Oracle,7,1,6.643856189774724
Oracle,7,2,6.129283016944966
Oracle,7,3,5.523561956057013
Oracle,7,4,4.807354922057604
Oracle,7,5,4
Oracle,7,6,0
Oracle,7,7,0
Oracle,7,8,0
Oracle,7,9,0
Oracle,8,1,6.643856189774724
Oracle,8,2,5.700439718141092
Oracle,8,3,4.643856189774724
Oracle,8,4,3.584962500721156
Oracle,8,5,2.321928094887362
Oracle,8,6,0
Oracle,8,7,0
Oracle,8,8,0
Oracle,8,9,0
Oracle,9,1,6.643856189774724
Oracle,9,2,5.832890014164741
Oracle,9,3,4.857980995127572
Oracle,9,4,3.700439718141092
Oracle,9,5,2.584962500721156
Oracle,9,6,0
Oracle,9,7,0
Oracle,9,8,0
Oracle,9,9,0
Oracle,10,1,6.643856189774724
Oracle,10,2,5.832890014164741
Oracle,10,3,5
Oracle,10,4,3.906890595608519
Oracle,10,5,2.807354922057604
Oracle,10,6,0
Oracle,10,7,0
Oracle,10,8,0
Oracle,10,9,0


==> AI_Bilevel_Supplement/100-animals-oqa-dataset/plots/100_animals_entropy_summary.csv <==
model,step,entropy_bits_mean,entropy_bits_std,entropy_bits_lo,entropy_bits_hi
Claude Sonnet 4.5,1,6.643856189774725,0.000000000000001,6.643856189774724,6.643856189774724
Claude Sonnet 4.5,2,5.985284969278885,0.098994333498751,5.832890014164741,6.129283016944966
Claude Sonnet 4.5,3,5.202950801918581,0.1357385763414,5.044394119358453,5.459431618637297
Claude Sonnet 4.5,4,4.384241381234935,0.208315391420735,4.087462841250339,4.643856189774724
Claude Sonnet 4.5,5,3.42728605463827,0.304723323453328,3,3.906890595608519
Claude Sonnet 4.5,6,2.400162810065661,0.493820157368896,1.584962500721156,3.169925001442312
Claude Sonnet 4.5,7,0.3,0.458257569495584,0,1
Claude Sonnet 4.5,8,0.3,0.458257569495584,0,1
Claude Sonnet 4.5,9,0.3,0.458257569495584,0,1
GPT 5,1,6.643856189774725,0.000000000000001,6.643856189774724,6.643856189774724
GPT 5,2,5.915590603257205,0.096264364147821,5.807354922057604,6.108524456778169
GPT 5,3,5.075695152870126,0.185432518872456,4.754887502163468,5.321928094887363
GPT 5,4,4.154000473572817,0.303186597901051,3.700439718141092,4.700439718141092
GPT 5,5,3.125691900251368,0.416184983521794,2.584962500721156,3.906890595608519
GPT 5,6,1.2,0.4,1,2
GPT 5,7,0.3,0.458257569495584,0,1
GPT 5,8,0.3,0.458257569495584,0,1
GPT 5,9,0.3,0.458257569495584,0,1
Gemini 2.5 Pro,1,6.643856189774725,0.000000000000001,6.643856189774724,6.643856189774724
Gemini 2.5 Pro,2,5.930737337562887,0,5.930737337562887,5.930737337562887
Gemini 2.5 Pro,3,5.321928094887363,0,5.321928094887363,5.321928094887363
Gemini 2.5 Pro,4,4.643856189774724,0,4.643856189774724,4.643856189774724
Gemini 2.5 Pro,5,3.584962500721156,0,3.584962500721156,3.584962500721156
Gemini 2.5 Pro,6,2,0,2,2
Gemini 2.5 Pro,7,0.3,0.458257569495584,0,1
Gemini 2.5 Pro,8,0.3,0.458257569495584,0,1
Gemini 2.5 Pro,9,0.3,0.458257569495584,0,1
Grok 4,1,6.643856189774725,0.000000000000001,6.643856189774724,6.643856189774724
Grok 4,2,5.95637881337157,0.142975755542777,5.754887502163468,6.189824558880018
Grok 4,3,5.201666296850614,0.259646671343774,4.857980995127572,5.643856189774724
Grok 4,4,4.391349691041082,0.381690686324266,3.807354922057604,4.906890595608519
Grok 4,5,3.374037717569518,0.514580976916323,2.584962500721156,4
Grok 4,6,2.256926969111504,0.763566301520156,1,3.169925001442312
Grok 4,7,0.3,0.458257569495584,0,1
Grok 4,8,0.3,0.458257569495584,0,1
Grok 4,9,0.3,0.458257569495584,0,1
Oracle,1,6.643856189774725,0.000000000000001,6.643856189774724,6.643856189774724
Oracle,2,5.89125456566873,0.196554004320026,5.554588851677638,6.129283016944966
Oracle,3,5.025242215111389,0.304356304423539,4.584962500721156,5.523561956057013
Oracle,4,4.003596223039057,0.400975264684268,3.459431618637297,4.807354922057604
Oracle,5,2.898745832752046,0.577017396348668,2,4
Oracle,6,0.2,0.4,0,1
Oracle,7,0.2,0.4,0,1
Oracle,8,0.2,0.4,0,1
Oracle,9,0.2,0.4,0,1


==> AI_Bilevel_Supplement/100-animals-oqa-dataset/plots/100_animals_entropy_summary.json <==
[
  {
    "model": "Claude Sonnet 4.5",
    "step": 1,
    "entropy_bits_mean": 6.643856189774725,
    "entropy_bits_std": 1e-15,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.643856189774724
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 2,
    "entropy_bits_mean": 5.985284969278885,
    "entropy_bits_std": 0.098994333498751,
    "entropy_bits_lo": 5.832890014164741,
    "entropy_bits_hi": 6.129283016944966
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 3,
    "entropy_bits_mean": 5.202950801918581,
    "entropy_bits_std": 0.1357385763414,
    "entropy_bits_lo": 5.044394119358453,
    "entropy_bits_hi": 5.459431618637297
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 4,
    "entropy_bits_mean": 4.384241381234935,
    "entropy_bits_std": 0.208315391420735,
    "entropy_bits_lo": 4.087462841250339,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 5,
    "entropy_bits_mean": 3.42728605463827,
    "entropy_bits_std": 0.304723323453328,
    "entropy_bits_lo": 3.0,
    "entropy_bits_hi": 3.906890595608519
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 6,
    "entropy_bits_mean": 2.400162810065661,
    "entropy_bits_std": 0.493820157368896,
    "entropy_bits_lo": 1.584962500721156,
    "entropy_bits_hi": 3.169925001442312
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 7,
    "entropy_bits_mean": 0.3,
    "entropy_bits_std": 0.458257569495584,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 8,
    "entropy_bits_mean": 0.3,
    "entropy_bits_std": 0.458257569495584,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 9,
    "entropy_bits_mean": 0.3,
    "entropy_bits_std": 0.458257569495584,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "GPT 5",
    "step": 1,
    "entropy_bits_mean": 6.643856189774725,
    "entropy_bits_std": 1e-15,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.643856189774724
  },
  {
    "model": "GPT 5",
    "step": 2,
    "entropy_bits_mean": 5.915590603257205,
    "entropy_bits_std": 0.096264364147821,
    "entropy_bits_lo": 5.807354922057604,
    "entropy_bits_hi": 6.108524456778169
  },
  {
    "model": "GPT 5",
    "step": 3,
    "entropy_bits_mean": 5.075695152870126,
    "entropy_bits_std": 0.185432518872456,
    "entropy_bits_lo": 4.754887502163468,
    "entropy_bits_hi": 5.321928094887363
  },
  {
    "model": "GPT 5",
    "step": 4,
    "entropy_bits_mean": 4.154000473572817,
    "entropy_bits_std": 0.303186597901051,
    "entropy_bits_lo": 3.700439718141092,
    "entropy_bits_hi": 4.700439718141092
  },
  {
    "model": "GPT 5",
    "step": 5,
    "entropy_bits_mean": 3.125691900251368,
    "entropy_bits_std": 0.416184983521794,
    "entropy_bits_lo": 2.584962500721156,
    "entropy_bits_hi": 3.906890595608519
  },
  {
    "model": "GPT 5",
    "step": 6,
    "entropy_bits_mean": 1.2,
    "entropy_bits_std": 0.4,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 2.0
  },
  {
    "model": "GPT 5",
    "step": 7,
    "entropy_bits_mean": 0.3,
    "entropy_bits_std": 0.458257569495584,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "GPT 5",
    "step": 8,
    "entropy_bits_mean": 0.3,
    "entropy_bits_std": 0.458257569495584,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "GPT 5",
    "step": 9,
    "entropy_bits_mean": 0.3,
    "entropy_bits_std": 0.458257569495584,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 1,
    "entropy_bits_mean": 6.643856189774725,
    "entropy_bits_std": 1e-15,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.643856189774724
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 2,
    "entropy_bits_mean": 5.930737337562887,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 5.930737337562887,
    "entropy_bits_hi": 5.930737337562887
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 3,
    "entropy_bits_mean": 5.321928094887363,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 5.321928094887363,
    "entropy_bits_hi": 5.321928094887363
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 4,
    "entropy_bits_mean": 4.643856189774724,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 4.643856189774724,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 5,
    "entropy_bits_mean": 3.584962500721156,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 3.584962500721156,
    "entropy_bits_hi": 3.584962500721156
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 6,
    "entropy_bits_mean": 2.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 2.0,
    "entropy_bits_hi": 2.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 7,
    "entropy_bits_mean": 0.3,
    "entropy_bits_std": 0.458257569495584,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 8,
    "entropy_bits_mean": 0.3,
    "entropy_bits_std": 0.458257569495584,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 9,
    "entropy_bits_mean": 0.3,
    "entropy_bits_std": 0.458257569495584,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Grok 4",
    "step": 1,
    "entropy_bits_mean": 6.643856189774725,
    "entropy_bits_std": 1e-15,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.643856189774724
  },
  {
    "model": "Grok 4",
    "step": 2,
    "entropy_bits_mean": 5.95637881337157,
    "entropy_bits_std": 0.142975755542777,
    "entropy_bits_lo": 5.754887502163468,
    "entropy_bits_hi": 6.189824558880018
  },
  {
    "model": "Grok 4",
    "step": 3,
    "entropy_bits_mean": 5.201666296850614,
    "entropy_bits_std": 0.259646671343774,
    "entropy_bits_lo": 4.857980995127572,
    "entropy_bits_hi": 5.643856189774724
  },
  {
    "model": "Grok 4",
    "step": 4,
    "entropy_bits_mean": 4.391349691041082,
    "entropy_bits_std": 0.381690686324266,
    "entropy_bits_lo": 3.807354922057604,
    "entropy_bits_hi": 4.906890595608519
  },
  {
    "model": "Grok 4",
    "step": 5,
    "entropy_bits_mean": 3.374037717569518,
    "entropy_bits_std": 0.514580976916323,
    "entropy_bits_lo": 2.584962500721156,
    "entropy_bits_hi": 4.0
  },
  {
    "model": "Grok 4",
    "step": 6,
    "entropy_bits_mean": 2.256926969111504,
    "entropy_bits_std": 0.763566301520156,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 3.169925001442312
  },
  {
    "model": "Grok 4",
    "step": 7,
    "entropy_bits_mean": 0.3,
    "entropy_bits_std": 0.458257569495584,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Grok 4",
    "step": 8,
    "entropy_bits_mean": 0.3,
    "entropy_bits_std": 0.458257569495584,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Grok 4",
    "step": 9,
    "entropy_bits_mean": 0.3,
    "entropy_bits_std": 0.458257569495584,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Oracle",
    "step": 1,
    "entropy_bits_mean": 6.643856189774725,
    "entropy_bits_std": 1e-15,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.643856189774724
  },
  {
    "model": "Oracle",
    "step": 2,
    "entropy_bits_mean": 5.89125456566873,
    "entropy_bits_std": 0.196554004320026,
    "entropy_bits_lo": 5.554588851677638,
    "entropy_bits_hi": 6.129283016944966
  },
  {
    "model": "Oracle",
    "step": 3,
    "entropy_bits_mean": 5.025242215111389,
    "entropy_bits_std": 0.304356304423539,
    "entropy_bits_lo": 4.584962500721156,
    "entropy_bits_hi": 5.523561956057013
  },
  {
    "model": "Oracle",
    "step": 4,
    "entropy_bits_mean": 4.003596223039057,
    "entropy_bits_std": 0.400975264684268,
    "entropy_bits_lo": 3.459431618637297,
    "entropy_bits_hi": 4.807354922057604
  },
  {
    "model": "Oracle",
    "step": 5,
    "entropy_bits_mean": 2.898745832752046,
    "entropy_bits_std": 0.577017396348668,
    "entropy_bits_lo": 2.0,
    "entropy_bits_hi": 4.0
  },
  {
    "model": "Oracle",
    "step": 6,
    "entropy_bits_mean": 0.2,
    "entropy_bits_std": 0.4,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Oracle",
    "step": 7,
    "entropy_bits_mean": 0.2,
    "entropy_bits_std": 0.4,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Oracle",
    "step": 8,
    "entropy_bits_mean": 0.2,
    "entropy_bits_std": 0.4,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Oracle",
    "step": 9,
    "entropy_bits_mean": 0.2,
    "entropy_bits_std": 0.4,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  }
]

==> AI_Bilevel_Supplement/100-animals-oqa-dataset/plots/README.txt <==
100-ANIMALS: Posterior Entropy Across Steps

This folder contains the entropy tables and figure for five series:
- GPT 5
- Gemini 2.5 Pro
- Claude Sonnet 4.5
- Grok 4
- Oracle

Files
- 100_animals_entropy_summary.csv  mean entropy and standard deviation by step
- 100_animals_entropy_summary.json same information as JSON
- 100_animals_entropy_seeds.csv    ten runs per model and step
- 100_animals_entropy_plot.png     line plot with vertical error bars
- make_plot.py                     helper script that recreates the figure

Usage
- From this folder, run:
  python make_plot.py


==> AI_Bilevel_Supplement/100-animals-oqa-dataset/prompts/prompt_plain.txt <==
This is an ANIMALS attributes dataset. I have a hidden animal in mind.
Ask only yes/no questions about one attribute at a time from this list:
amphibian, big, bird, can_fly, can_swim, carnivore, domestic, fish, has_fur, herbivore, insect, lays_eggs, mammal, reptile.
After each answer, show your current belief over remaining animals and how many candidates are left.
If you can estimate entropy mentally, include it. Do not run code or use tools.
Stop when only one candidate remains, or when multiple animals have an identical attribute vector and cannot be separated.


==> AI_Bilevel_Supplement/100-animals-oqa-dataset/prompts/prompt_strict_json.txt <==
You are playing the Optimal Question Asking game on the 100_ANIMALS dataset.

Rules:
1) Ask exactly ONE yes/no question per turn about an attribute from this list: amphibian, big, bird, can_fly, can_swim, carnivore, domestic, fish, has_fur, herbivore, insect, lays_eggs, mammal, reptile.
2) After I reply "Yes" or "No", update your belief over the remaining animals using uniform priors and deterministic answers.
3) When multiple animals share an identical attribute vector, treat them as one equivalence class. It is acceptable to stop when exactly one equivalence class remains.
4) Output ONLY this JSON object each turn:
{
  "question": "<your yes/no attribute question>",
  "belief": {"<animal>": probability, ...},
  "entropy_bits": <Shannon entropy in bits over remaining candidates>,
  "stop": <true|false>,
  "thought": "<very brief rationale>"
}
Do NOT include code or tables. Keep rationale short and high level.
If you are ready to stop because only one candidate (or one equivalence class) remains, set "stop": true and do not ask another question.


==> AI_Bilevel_Supplement/100-animals-oqa-dataset/prompts/prompt_system.txt <==
You are a careful planner that asks the most informative next question. Follow the rules exactly. Keep outputs compact and machine-parseable.


==> AI_Bilevel_Supplement/100-cars-oqa-dataset/data/100_Cars.json <==
{
  "Acura MDX": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": true,
    "suv": true,
    "truck": false
  },
  "Acura NSX": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Alfa Romeo Giulia": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Alfa Romeo Stelvio": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": true,
    "truck": false
  },
  "Aston Martin DB11": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Aston Martin Valkyrie": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Audi A4": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Audi Q5": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Audi Q7": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Audi R8": {
    "all_wheel_drive": true,
    "convertible": true,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "BMW 3 Series": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "BMW X5": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "BMW i3": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": true,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": false,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Bentley Continental GT": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Bugatti Veyron": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Buick Enclave": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Cadillac CTS": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Cadillac Escalade": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Chevrolet Bolt": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": true,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": false,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Chevrolet Camaro": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": true,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Chevrolet Corvette": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": true,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Chevrolet Silverado EV": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": true,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": true
  },
  "Chevrolet Tahoe": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Chrysler Pacifica Hybrid": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": false,
    "hybrid": true,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Dodge Challenger": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": true,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Dodge Charger": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Ferrari 488": {
    "all_wheel_drive": false,
    "convertible": true,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Ford Bronco": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Ford Explorer": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Ford F-150": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": true
  },
  "Ford Maverick": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": false,
    "hybrid": true,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": true
  },
  "Ford Mustang": {
    "all_wheel_drive": false,
    "convertible": true,
    "coupe": true,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "GMC Hummer EV": {
    "all_wheel_drive": true,
    "convertible": true,
    "coupe": false,
    "domestic": true,
    "electric": true,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": true,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": true
  },
  "GMC Sierra": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": true
  },
  "GMC Yukon AT4": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Genesis G70": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Genesis GV80": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Honda Accord": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": false,
    "hybrid": true,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Honda CR-V": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": false,
    "hybrid": true,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Honda Civic": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Honda Odyssey": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Hyundai Elantra": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": false,
    "hybrid": true,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Hyundai Ioniq 5": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": true,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Hyundai Ioniq 6": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": true,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Hyundai Kona Electric": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": true,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": false,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Hyundai Sonata": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": false,
    "hybrid": true,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Infiniti Q50": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Infiniti QX80": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Jaguar F-Type": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Jaguar I-Pace": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": true,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": true,
    "truck": false
  },
  "Jeep Gladiator": {
    "all_wheel_drive": true,
    "convertible": true,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": true
  },
  "Jeep Grand Cherokee": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Jeep Wrangler": {
    "all_wheel_drive": true,
    "convertible": true,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Kia Carnival": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Kia EV6": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": true,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": true,
    "truck": false
  },
  "Kia Seltos": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": true,
    "truck": false
  },
  "Kia Soul": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Kia Telluride": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Lamborghini Huracan": {
    "all_wheel_drive": false,
    "convertible": true,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Land Rover Defender": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Lexus LC 500": {
    "all_wheel_drive": false,
    "convertible": true,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Lexus RX": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Lotus Emira": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Lucid Air": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": true,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Mazda CX-5": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": true,
    "truck": false
  },
  "Mazda MX-5 Miata": {
    "all_wheel_drive": false,
    "convertible": true,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "McLaren Artura": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Mercedes-Benz S-Class": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Mini Cooper": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Mitsubishi Mirage": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Mitsubishi Outlander": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": false,
    "hybrid": true,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Nissan Altima": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Nissan Leaf": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": true,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": false,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Nissan Z": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Polestar 2": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": true,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Polestar 3": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": true,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Porsche 911": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Porsche Boxster": {
    "all_wheel_drive": false,
    "convertible": true,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Porsche Cayenne": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": true,
    "truck": false
  },
  "Ram 1500": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": true
  },
  "Range Rover": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Rivian R1S": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": true,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": true,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Rivian R1T": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": true,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": true,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": true
  },
  "Rolls-Royce Phantom": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Subaru BRZ": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Subaru Forester Wilderness": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Subaru Outback": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Tesla Model 3": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": true,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Tesla Model S": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": true,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Tesla Model X": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": true,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Tesla Model Y": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": true,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Toyota Camry": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Toyota Corolla": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Toyota Highlander": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Toyota Prius": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": false,
    "hybrid": true,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Toyota RAV4": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": false,
    "hybrid": true,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Toyota Sienna": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Volkswagen Golf": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Volkswagen Tiguan": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": true,
    "suv": true,
    "truck": false
  },
  "Volvo XC90": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  }
}

==> AI_Bilevel_Supplement/100-cars-oqa-dataset/data/attributes.txt <==
all_wheel_drive
convertible
coupe
domestic
electric
expensive
front_wheel_drive
gas
hybrid
luxury
off_road
rear_wheel_drive
seats_2
seats_4
seats_5
seats_7plus
sedan
sports
suv
truck


==> AI_Bilevel_Supplement/100-cars-oqa-dataset/data/equivalence_classes.json <==
{
  "attribute_order": [
    "all_wheel_drive",
    "convertible",
    "coupe",
    "domestic",
    "electric",
    "expensive",
    "front_wheel_drive",
    "gas",
    "hybrid",
    "luxury",
    "off_road",
    "rear_wheel_drive",
    "seats_2",
    "seats_4",
    "seats_5",
    "seats_7plus",
    "sedan",
    "sports",
    "suv",
    "truck"
  ],
  "num_items": 100,
  "num_equivalence_classes": 100,
  "num_classes_with_duplicates": 0,
  "classes": [
    {
      "members": [
        "Acura MDX"
      ]
    },
    {
      "members": [
        "Acura NSX"
      ]
    },
    {
      "members": [
        "Alfa Romeo Giulia"
      ]
    },
    {
      "members": [
        "Alfa Romeo Stelvio"
      ]
    },
    {
      "members": [
        "Aston Martin DB11"
      ]
    },
    {
      "members": [
        "Aston Martin Valkyrie"
      ]
    },
    {
      "members": [
        "Audi A4"
      ]
    },
    {
      "members": [
        "Audi Q5"
      ]
    },
    {
      "members": [
        "Audi Q7"
      ]
    },
    {
      "members": [
        "Audi R8"
      ]
    },
    {
      "members": [
        "BMW 3 Series"
      ]
    },
    {
      "members": [
        "BMW X5"
      ]
    },
    {
      "members": [
        "BMW i3"
      ]
    },
    {
      "members": [
        "Bentley Continental GT"
      ]
    },
    {
      "members": [
        "Bugatti Veyron"
      ]
    },
    {
      "members": [
        "Buick Enclave"
      ]
    },
    {
      "members": [
        "Cadillac CTS"
      ]
    },
    {
      "members": [
        "Cadillac Escalade"
      ]
    },
    {
      "members": [
        "Chevrolet Bolt"
      ]
    },
    {
      "members": [
        "Chevrolet Camaro"
      ]
    },
    {
      "members": [
        "Chevrolet Corvette"
      ]
    },
    {
      "members": [
        "Chevrolet Silverado EV"
      ]
    },
    {
      "members": [
        "Chevrolet Tahoe"
      ]
    },
    {
      "members": [
        "Chrysler Pacifica Hybrid"
      ]
    },
    {
      "members": [
        "Dodge Challenger"
      ]
    },
    {
      "members": [
        "Dodge Charger"
      ]
    },
    {
      "members": [
        "Ferrari 488"
      ]
    },
    {
      "members": [
        "Ford Bronco"
      ]
    },
    {
      "members": [
        "Ford Explorer"
      ]
    },
    {
      "members": [
        "Ford F-150"
      ]
    },
    {
      "members": [
        "Ford Maverick"
      ]
    },
    {
      "members": [
        "Ford Mustang"
      ]
    },
    {
      "members": [
        "GMC Hummer EV"
      ]
    },
    {
      "members": [
        "GMC Sierra"
      ]
    },
    {
      "members": [
        "GMC Yukon AT4"
      ]
    },
    {
      "members": [
        "Genesis G70"
      ]
    },
    {
      "members": [
        "Genesis GV80"
      ]
    },
    {
      "members": [
        "Honda Accord"
      ]
    },
    {
      "members": [
        "Honda CR-V"
      ]
    },
    {
      "members": [
        "Honda Civic"
      ]
    },
    {
      "members": [
        "Honda Odyssey"
      ]
    },
    {
      "members": [
        "Hyundai Elantra"
      ]
    },
    {
      "members": [
        "Hyundai Ioniq 5"
      ]
    },
    {
      "members": [
        "Hyundai Ioniq 6"
      ]
    },
    {
      "members": [
        "Hyundai Kona Electric"
      ]
    },
    {
      "members": [
        "Hyundai Sonata"
      ]
    },
    {
      "members": [
        "Infiniti Q50"
      ]
    },
    {
      "members": [
        "Infiniti QX80"
      ]
    },
    {
      "members": [
        "Jaguar F-Type"
      ]
    },
    {
      "members": [
        "Jaguar I-Pace"
      ]
    },
    {
      "members": [
        "Jeep Gladiator"
      ]
    },
    {
      "members": [
        "Jeep Grand Cherokee"
      ]
    },
    {
      "members": [
        "Jeep Wrangler"
      ]
    },
    {
      "members": [
        "Kia Carnival"
      ]
    },
    {
      "members": [
        "Kia EV6"
      ]
    },
    {
      "members": [
        "Kia Seltos"
      ]
    },
    {
      "members": [
        "Kia Soul"
      ]
    },
    {
      "members": [
        "Kia Telluride"
      ]
    },
    {
      "members": [
        "Lamborghini Huracan"
      ]
    },
    {
      "members": [
        "Land Rover Defender"
      ]
    },
    {
      "members": [
        "Lexus LC 500"
      ]
    },
    {
      "members": [
        "Lexus RX"
      ]
    },
    {
      "members": [
        "Lotus Emira"
      ]
    },
    {
      "members": [
        "Lucid Air"
      ]
    },
    {
      "members": [
        "Mazda CX-5"
      ]
    },
    {
      "members": [
        "Mazda MX-5 Miata"
      ]
    },
    {
      "members": [
        "McLaren Artura"
      ]
    },
    {
      "members": [
        "Mercedes-Benz S-Class"
      ]
    },
    {
      "members": [
        "Mini Cooper"
      ]
    },
    {
      "members": [
        "Mitsubishi Mirage"
      ]
    },
    {
      "members": [
        "Mitsubishi Outlander"
      ]
    },
    {
      "members": [
        "Nissan Altima"
      ]
    },
    {
      "members": [
        "Nissan Leaf"
      ]
    },
    {
      "members": [
        "Nissan Z"
      ]
    },
    {
      "members": [
        "Polestar 2"
      ]
    },
    {
      "members": [
        "Polestar 3"
      ]
    },
    {
      "members": [
        "Porsche 911"
      ]
    },
    {
      "members": [
        "Porsche Boxster"
      ]
    },
    {
      "members": [
        "Porsche Cayenne"
      ]
    },
    {
      "members": [
        "Ram 1500"
      ]
    },
    {
      "members": [
        "Range Rover"
      ]
    },
    {
      "members": [
        "Rivian R1S"
      ]
    },
    {
      "members": [
        "Rivian R1T"
      ]
    },
    {
      "members": [
        "Rolls-Royce Phantom"
      ]
    },
    {
      "members": [
        "Subaru BRZ"
      ]
    },
    {
      "members": [
        "Subaru Forester Wilderness"
      ]
    },
    {
      "members": [
        "Subaru Outback"
      ]
    },
    {
      "members": [
        "Tesla Model 3"
      ]
    },
    {
      "members": [
        "Tesla Model S"
      ]
    },
    {
      "members": [
        "Tesla Model X"
      ]
    },
    {
      "members": [
        "Tesla Model Y"
      ]
    },
    {
      "members": [
        "Toyota Camry"
      ]
    },
    {
      "members": [
        "Toyota Corolla"
      ]
    },
    {
      "members": [
        "Toyota Highlander"
      ]
    },
    {
      "members": [
        "Toyota Prius"
      ]
    },
    {
      "members": [
        "Toyota RAV4"
      ]
    },
    {
      "members": [
        "Toyota Sienna"
      ]
    },
    {
      "members": [
        "Volkswagen Golf"
      ]
    },
    {
      "members": [
        "Volkswagen Tiguan"
      ]
    },
    {
      "members": [
        "Volvo XC90"
      ]
    }
  ]
}

==> AI_Bilevel_Supplement/100-cars-oqa-dataset/data/items.json <==
{
  "Tesla Model S": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": true
  },
  "Toyota Corolla": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Ford F-150": {
    "sedan": false,
    "suv": false,
    "truck": true,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": false,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "BMW 3 Series": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Jeep Wrangler": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": true,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Honda Civic": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Chevrolet Bolt": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Subaru Outback": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Mercedes-Benz S-Class": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": true
  },
  "Porsche 911": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": true
  },
  "Ferrari 488": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": true,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": true
  },
  "Toyota Prius": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Ford Mustang": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": true,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": true,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": false
  },
  "Chevrolet Tahoe": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "Mini Cooper": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": false
  },
  "Volkswagen Golf": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Audi A4": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Audi R8": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": true,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": true
  },
  "Lamborghini Huracan": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": true,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": true
  },
  "Toyota Camry": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Nissan Altima": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Nissan Leaf": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Hyundai Sonata": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Kia Soul": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Kia Telluride": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "BMW X5": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "BMW i3": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": false
  },
  "Lexus RX": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": true,
    "expensive": false
  },
  "Lexus LC 500": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": true,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": true
  },
  "Volvo XC90": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "Acura MDX": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "Acura NSX": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": true
  },
  "Volkswagen Tiguan": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "Mazda CX-5": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Mazda MX-5 Miata": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": true,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": false
  },
  "Dodge Charger": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Dodge Challenger": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": true,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": false
  },
  "Ram 1500": {
    "sedan": false,
    "suv": false,
    "truck": true,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "GMC Sierra": {
    "sedan": false,
    "suv": false,
    "truck": true,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Cadillac Escalade": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": true
  },
  "Cadillac CTS": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Buick Enclave": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "Bugatti Veyron": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": true
  },
  "Rolls-Royce Phantom": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": true
  },
  "Bentley Continental GT": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": true
  },
  "Aston Martin DB11": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": true
  },
  "Infiniti Q50": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Infiniti QX80": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "Mitsubishi Outlander": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "Mitsubishi Mirage": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Range Rover": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": true
  },
  "Land Rover Defender": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": true
  },
  "Tesla Model 3": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Tesla Model X": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": true
  },
  "Tesla Model Y": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": true,
    "expensive": true
  },
  "Toyota RAV4": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": false,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Toyota Highlander": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "Honda Accord": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Honda CR-V": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Honda Odyssey": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "Hyundai Kona Electric": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Hyundai Elantra": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Kia Seltos": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Genesis G70": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Genesis GV80": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "Audi Q5": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Audi Q7": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "Porsche Cayenne": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": true
  },
  "Porsche Boxster": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": true,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": true
  },
  "Chevrolet Corvette": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": true,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": false
  },
  "Chevrolet Camaro": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": true,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": false
  },
  "Jeep Grand Cherokee": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": false,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Jeep Gladiator": {
    "sedan": false,
    "suv": false,
    "truck": true,
    "coupe": false,
    "convertible": true,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Ford Explorer": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": false,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "Ford Bronco": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Rivian R1T": {
    "sedan": false,
    "suv": false,
    "truck": true,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": true
  },
  "Rivian R1S": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": true
  },
  "Lucid Air": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": true
  },
  "Polestar 2": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Polestar 3": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": true
  },
  "GMC Hummer EV": {
    "sedan": false,
    "suv": false,
    "truck": true,
    "coupe": false,
    "convertible": true,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": true
  },
  "Ford Maverick": {
    "sedan": false,
    "suv": false,
    "truck": true,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Chevrolet Silverado EV": {
    "sedan": false,
    "suv": false,
    "truck": true,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Hyundai Ioniq 5": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Hyundai Ioniq 6": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Kia EV6": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Kia Carnival": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "Chrysler Pacifica Hybrid": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": true,
    "sports": false,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": true,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "Toyota Sienna": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": false,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  },
  "Subaru Forester Wilderness": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Subaru BRZ": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": false
  },
  "Nissan Z": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": false
  },
  "Alfa Romeo Giulia": {
    "sedan": true,
    "suv": false,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Alfa Romeo Stelvio": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": false
  },
  "Jaguar F-Type": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": false
  },
  "Jaguar I-Pace": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": true,
    "hybrid": false,
    "gas": false,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "expensive": true
  },
  "Aston Martin Valkyrie": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": true
  },
  "McLaren Artura": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": false,
    "electric": false,
    "hybrid": true,
    "gas": false,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": true
  },
  "Lotus Emira": {
    "sedan": false,
    "suv": false,
    "truck": false,
    "coupe": true,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": true,
    "sports": true,
    "off_road": false,
    "all_wheel_drive": false,
    "front_wheel_drive": false,
    "rear_wheel_drive": true,
    "domestic": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "expensive": false
  },
  "GMC Yukon AT4": {
    "sedan": false,
    "suv": true,
    "truck": false,
    "coupe": false,
    "convertible": false,
    "electric": false,
    "hybrid": false,
    "gas": true,
    "luxury": false,
    "sports": false,
    "off_road": true,
    "all_wheel_drive": true,
    "front_wheel_drive": false,
    "rear_wheel_drive": false,
    "domestic": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "expensive": false
  }
}

==> AI_Bilevel_Supplement/100-cars-oqa-dataset/data/items.txt <==
Acura MDX
Acura NSX
Alfa Romeo Giulia
Alfa Romeo Stelvio
Aston Martin DB11
Aston Martin Valkyrie
Audi A4
Audi Q5
Audi Q7
Audi R8
BMW 3 Series
BMW X5
BMW i3
Bentley Continental GT
Bugatti Veyron
Buick Enclave
Cadillac CTS
Cadillac Escalade
Chevrolet Bolt
Chevrolet Camaro
Chevrolet Corvette
Chevrolet Silverado EV
Chevrolet Tahoe
Chrysler Pacifica Hybrid
Dodge Challenger
Dodge Charger
Ferrari 488
Ford Bronco
Ford Explorer
Ford F-150
Ford Maverick
Ford Mustang
GMC Hummer EV
GMC Sierra
GMC Yukon AT4
Genesis G70
Genesis GV80
Honda Accord
Honda CR-V
Honda Civic
Honda Odyssey
Hyundai Elantra
Hyundai Ioniq 5
Hyundai Ioniq 6
Hyundai Kona Electric
Hyundai Sonata
Infiniti Q50
Infiniti QX80
Jaguar F-Type
Jaguar I-Pace
Jeep Gladiator
Jeep Grand Cherokee
Jeep Wrangler
Kia Carnival
Kia EV6
Kia Seltos
Kia Soul
Kia Telluride
Lamborghini Huracan
Land Rover Defender
Lexus LC 500
Lexus RX
Lotus Emira
Lucid Air
Mazda CX-5
Mazda MX-5 Miata
McLaren Artura
Mercedes-Benz S-Class
Mini Cooper
Mitsubishi Mirage
Mitsubishi Outlander
Nissan Altima
Nissan Leaf
Nissan Z
Polestar 2
Polestar 3
Porsche 911
Porsche Boxster
Porsche Cayenne
Ram 1500
Range Rover
Rivian R1S
Rivian R1T
Rolls-Royce Phantom
Subaru BRZ
Subaru Forester Wilderness
Subaru Outback
Tesla Model 3
Tesla Model S
Tesla Model X
Tesla Model Y
Toyota Camry
Toyota Corolla
Toyota Highlander
Toyota Prius
Toyota RAV4
Toyota Sienna
Volkswagen Golf
Volkswagen Tiguan
Volvo XC90

==> AI_Bilevel_Supplement/100-cars-oqa-dataset/metadata.json <==
{
  "dataset_id": "100_cars",
  "domain": "CARS",
  "object_type": "car",
  "tier": 100,
  "created_utc": "2025-11-28T00:00:00Z",
  "num_items": 100,
  "num_attributes": 20,
  "attributes": [
    "all_wheel_drive",
    "convertible",
    "coupe",
    "domestic",
    "electric",
    "expensive",
    "front_wheel_drive",
    "gas",
    "hybrid",
    "luxury",
    "off_road",
    "rear_wheel_drive",
    "seats_2",
    "seats_4",
    "seats_5",
    "seats_7plus",
    "sedan",
    "sports",
    "suv",
    "truck"
  ],
  "duplicates_present": false,
  "num_equivalence_classes": 100
}

==> AI_Bilevel_Supplement/100-cars-oqa-dataset/plots/100_cars_entropy_seeds.csv <==
model,seed,step,entropy_bits
Oracle,1,1,6.643856189774724
Oracle,1,2,5.357552004618084
Oracle,1,3,5.087462841250339
Oracle,1,4,4.459431618637297
Oracle,1,5,3.700439718141092
Oracle,1,6,2.584962500721156
Oracle,1,7,0.000000000000000
Oracle,1,8,0.000000000000000
Oracle,1,9,0.000000000000000
Oracle,2,1,6.643856189774724
Oracle,2,2,5.357552004618084
Oracle,2,3,5.087462841250339
Oracle,2,4,4.459431618637297
Oracle,2,5,3.700439718141092
Oracle,2,6,2.584962500721156
Oracle,2,7,0.000000000000000
Oracle,2,8,0.000000000000000
Oracle,2,9,0.000000000000000
Oracle,3,1,6.643856189774724
Oracle,3,2,5.357552004618084
Oracle,3,3,5.087462841250339
Oracle,3,4,4.459431618637297
Oracle,3,5,3.700439718141092
Oracle,3,6,2.584962500721156
Oracle,3,7,0.000000000000000
Oracle,3,8,0.000000000000000
Oracle,3,9,0.000000000000000
Oracle,4,1,6.643856189774724
Oracle,4,2,5.954196310386875
Oracle,4,3,5.643856189774724
Oracle,4,4,5.087462841250339
Oracle,4,5,4.247927513443585
Oracle,4,6,3.459431618637297
Oracle,4,7,0.000000000000000
Oracle,4,8,0.000000000000000
Oracle,4,9,0.000000000000000
Oracle,5,1,6.643856189774724
Oracle,5,2,5.930737337562887
Oracle,5,3,5.643856189774724
Oracle,5,4,5.044394119358453
Oracle,5,5,4.321928094887363
Oracle,5,6,3.321928094887362
Oracle,5,7,0.000000000000000
Oracle,5,8,0.000000000000000
Oracle,5,9,0.000000000000000
Oracle,6,1,6.643856189774724
Oracle,6,2,5.954196310386875
Oracle,6,3,5.672425341971495
Oracle,6,4,5.087462841250339
Oracle,6,5,4.392317422778761
Oracle,6,6,3.321928094887362
Oracle,6,7,0.000000000000000
Oracle,6,8,0.000000000000000
Oracle,6,9,0.000000000000000
Oracle,7,1,6.643856189774724
Oracle,7,2,5.930737337562887
Oracle,7,3,5.643856189774724
Oracle,7,4,5.044394119358453
Oracle,7,5,4.321928094887363
Oracle,7,6,3.169925001442312
Oracle,7,7,0.000000000000000
Oracle,7,8,0.000000000000000
Oracle,7,9,0.000000000000000
Oracle,8,1,6.643856189774724
Oracle,8,2,5.977279923499917
Oracle,8,3,5.643856189774724
Oracle,8,4,5.087462841250339
Oracle,8,5,4.247927513443585
Oracle,8,6,3.321928094887362
Oracle,8,7,0.000000000000000
Oracle,8,8,0.000000000000000
Oracle,8,9,0.000000000000000
Oracle,9,1,6.643856189774724
Oracle,9,2,5.954196310386875
Oracle,9,3,5.614709844115208
Oracle,9,4,5.087462841250339
Oracle,9,5,4.321928094887363
Oracle,9,6,3.459431618637297
Oracle,9,7,0.000000000000000
Oracle,9,8,0.000000000000000
Oracle,9,9,0.000000000000000
Oracle,10,1,6.643856189774724
Oracle,10,2,5.977279923499917
Oracle,10,3,5.614709844115208
Oracle,10,4,5.129283016944966
Oracle,10,5,4.321928094887363
Oracle,10,6,3.169925001442312
Oracle,10,7,0.000000000000000
Oracle,10,8,0.000000000000000
Oracle,10,9,0.000000000000000
GPT 5,1,1,6.643856189774724
GPT 5,1,2,5.807354922057604
GPT 5,1,3,5.523561956057013
GPT 5,1,4,5.000000000000000
GPT 5,1,5,4.247927513443585
GPT 5,1,6,3.321928094887362
GPT 5,1,7,1.000000000000000
GPT 5,1,8,0.000000000000000
GPT 5,1,9,0.000000000000000
GPT 5,2,1,6.643856189774724
GPT 5,2,2,5.807354922057604
GPT 5,2,3,5.523561956057013
GPT 5,2,4,5.000000000000000
GPT 5,2,5,4.247927513443585
GPT 5,2,6,3.321928094887362
GPT 5,2,7,1.000000000000000
GPT 5,2,8,0.000000000000000
GPT 5,2,9,0.000000000000000
GPT 5,3,1,6.643856189774724
GPT 5,3,2,5.807354922057604
GPT 5,3,3,5.523561956057013
GPT 5,3,4,5.000000000000000
GPT 5,3,5,4.247927513443585
GPT 5,3,6,3.169925001442312
GPT 5,3,7,1.000000000000000
GPT 5,3,8,0.000000000000000
GPT 5,3,9,0.000000000000000
GPT 5,4,1,6.643856189774724
GPT 5,4,2,5.832890014164741
GPT 5,4,3,5.554588851677638
GPT 5,4,4,5.044394119358453
GPT 5,4,5,4.247927513443585
GPT 5,4,6,3.321928094887362
GPT 5,4,7,1.000000000000000
GPT 5,4,8,0.000000000000000
GPT 5,4,9,0.000000000000000
GPT 5,5,1,6.643856189774724
GPT 5,5,2,5.832890014164741
GPT 5,5,3,5.554588851677638
GPT 5,5,4,5.044394119358453
GPT 5,5,5,4.247927513443585
GPT 5,5,6,3.169925001442312
GPT 5,5,7,1.000000000000000
GPT 5,5,8,0.000000000000000
GPT 5,5,9,0.000000000000000
GPT 5,6,1,6.643856189774724
GPT 5,6,2,5.832890014164741
GPT 5,6,3,5.554588851677638
GPT 5,6,4,5.044394119358453
GPT 5,6,5,4.247927513443585
GPT 5,6,6,3.169925001442312
GPT 5,6,7,1.000000000000000
GPT 5,6,8,0.000000000000000
GPT 5,6,9,0.000000000000000
GPT 5,7,1,6.643856189774724
GPT 5,7,2,5.832890014164741
GPT 5,7,3,5.554588851677638
GPT 5,7,4,5.044394119358453
GPT 5,7,5,4.169925001442312
GPT 5,7,6,3.321928094887362
GPT 5,7,7,1.000000000000000
GPT 5,7,8,0.000000000000000
GPT 5,7,9,0.000000000000000
GPT 5,8,1,6.643856189774724
GPT 5,8,2,5.832890014164741
GPT 5,8,3,5.554588851677638
GPT 5,8,4,5.044394119358453
GPT 5,8,5,4.169925001442312
GPT 5,8,6,3.321928094887362
GPT 5,8,7,1.000000000000000
GPT 5,8,8,0.000000000000000
GPT 5,8,9,0.000000000000000
GPT 5,9,1,6.643856189774724
GPT 5,9,2,5.857980995127572
GPT 5,9,3,5.584962500721156
GPT 5,9,4,5.087462841250339
GPT 5,9,5,4.321928094887363
GPT 5,9,6,3.321928094887362
GPT 5,9,7,1.000000000000000
GPT 5,9,8,0.000000000000000
GPT 5,9,9,0.000000000000000
GPT 5,10,1,6.643856189774724
GPT 5,10,2,5.857980995127572
GPT 5,10,3,5.584962500721156
GPT 5,10,4,5.087462841250339
GPT 5,10,5,4.321928094887363
GPT 5,10,6,3.169925001442312
GPT 5,10,7,1.000000000000000
GPT 5,10,8,0.000000000000000
GPT 5,10,9,0.000000000000000
Gemini 2.5 Pro,1,1,6.643856189774724
Gemini 2.5 Pro,1,2,5.459431618637297
Gemini 2.5 Pro,1,3,5.209453365628950
Gemini 2.5 Pro,1,4,4.584962500721156
Gemini 2.5 Pro,1,5,4.321928094887363
Gemini 2.5 Pro,1,6,3.584962500721156
Gemini 2.5 Pro,1,7,2.807354922057604
Gemini 2.5 Pro,1,8,1.000000000000000
Gemini 2.5 Pro,1,9,0.000000000000000
Gemini 2.5 Pro,2,1,6.643856189774724
Gemini 2.5 Pro,2,2,5.459431618637297
Gemini 2.5 Pro,2,3,5.209453365628950
Gemini 2.5 Pro,2,4,4.584962500721156
Gemini 2.5 Pro,2,5,4.321928094887363
Gemini 2.5 Pro,2,6,3.584962500721156
Gemini 2.5 Pro,2,7,2.584962500721156
Gemini 2.5 Pro,2,8,1.000000000000000
Gemini 2.5 Pro,2,9,0.000000000000000
Gemini 2.5 Pro,3,1,6.643856189774724
Gemini 2.5 Pro,3,2,5.459431618637297
Gemini 2.5 Pro,3,3,5.209453365628950
Gemini 2.5 Pro,3,4,4.584962500721156
Gemini 2.5 Pro,3,5,4.321928094887363
Gemini 2.5 Pro,3,6,3.459431618637297
Gemini 2.5 Pro,3,7,2.321928094887362
Gemini 2.5 Pro,3,8,1.000000000000000
Gemini 2.5 Pro,3,9,0.000000000000000
Gemini 2.5 Pro,4,1,6.643856189774724
Gemini 2.5 Pro,4,2,6.022367813028454
Gemini 2.5 Pro,4,3,5.754887502163468
Gemini 2.5 Pro,4,4,5.321928094887363
Gemini 2.5 Pro,4,5,4.754887502163468
Gemini 2.5 Pro,4,6,4.087462841250339
Gemini 2.5 Pro,4,7,3.000000000000000
Gemini 2.5 Pro,4,8,1.000000000000000
Gemini 2.5 Pro,4,9,0.000000000000000
Gemini 2.5 Pro,5,1,6.643856189774724
Gemini 2.5 Pro,5,2,6.044394119358453
Gemini 2.5 Pro,5,3,5.727920454563199
Gemini 2.5 Pro,5,4,5.321928094887363
Gemini 2.5 Pro,5,5,4.754887502163468
Gemini 2.5 Pro,5,6,4.169925001442312
Gemini 2.5 Pro,5,7,3.000000000000000
Gemini 2.5 Pro,5,8,1.000000000000000
Gemini 2.5 Pro,5,9,0.000000000000000
Gemini 2.5 Pro,6,1,6.643856189774724
Gemini 2.5 Pro,6,2,6.022367813028454
Gemini 2.5 Pro,6,3,5.754887502163468
Gemini 2.5 Pro,6,4,5.321928094887363
Gemini 2.5 Pro,6,5,4.807354922057604
Gemini 2.5 Pro,6,6,4.247927513443585
Gemini 2.5 Pro,6,7,3.000000000000000
Gemini 2.5 Pro,6,8,1.000000000000000
Gemini 2.5 Pro,6,9,0.000000000000000
Gemini 2.5 Pro,7,1,6.643856189774724
Gemini 2.5 Pro,7,2,6.066089190457772
Gemini 2.5 Pro,7,3,5.754887502163468
Gemini 2.5 Pro,7,4,5.357552004618084
Gemini 2.5 Pro,7,5,4.807354922057604
Gemini 2.5 Pro,7,6,4.169925001442312
Gemini 2.5 Pro,7,7,3.169925001442312
Gemini 2.5 Pro,7,8,1.000000000000000
Gemini 2.5 Pro,7,9,0.000000000000000
Gemini 2.5 Pro,8,1,6.643856189774724
Gemini 2.5 Pro,8,2,6.044394119358453
Gemini 2.5 Pro,8,3,5.781359713524660
Gemini 2.5 Pro,8,4,5.321928094887363
Gemini 2.5 Pro,8,5,4.857980995127572
Gemini 2.5 Pro,8,6,4.169925001442312
Gemini 2.5 Pro,8,7,3.000000000000000
Gemini 2.5 Pro,8,8,1.000000000000000
Gemini 2.5 Pro,8,9,0.000000000000000
Gemini 2.5 Pro,9,1,6.643856189774724
Gemini 2.5 Pro,9,2,6.066089190457772
Gemini 2.5 Pro,9,3,5.781359713524660
Gemini 2.5 Pro,9,4,5.321928094887363
Gemini 2.5 Pro,9,5,4.807354922057604
Gemini 2.5 Pro,9,6,4.169925001442312
Gemini 2.5 Pro,9,7,2.807354922057604
Gemini 2.5 Pro,9,8,1.000000000000000
Gemini 2.5 Pro,9,9,0.000000000000000
Gemini 2.5 Pro,10,1,6.643856189774724
Gemini 2.5 Pro,10,2,6.044394119358453
Gemini 2.5 Pro,10,3,5.754887502163468
Gemini 2.5 Pro,10,4,5.321928094887363
Gemini 2.5 Pro,10,5,4.807354922057604
Gemini 2.5 Pro,10,6,4.169925001442312
Gemini 2.5 Pro,10,7,3.000000000000000
Gemini 2.5 Pro,10,8,1.000000000000000
Gemini 2.5 Pro,10,9,0.000000000000000
Claude Sonnet 4.5,1,1,6.643856189774724
Claude Sonnet 4.5,1,2,5.857980995127572
Claude Sonnet 4.5,1,3,5.584962500721156
Claude Sonnet 4.5,1,4,5.129283016944966
Claude Sonnet 4.5,1,5,4.321928094887363
Claude Sonnet 4.5,1,6,3.459431618637297
Claude Sonnet 4.5,1,7,2.321928094887362
Claude Sonnet 4.5,1,8,0.000000000000000
Claude Sonnet 4.5,1,9,0.000000000000000
Claude Sonnet 4.5,2,1,6.643856189774724
Claude Sonnet 4.5,2,2,5.857980995127572
Claude Sonnet 4.5,2,3,5.584962500721156
Claude Sonnet 4.5,2,4,5.129283016944966
Claude Sonnet 4.5,2,5,4.321928094887363
Claude Sonnet 4.5,2,6,3.459431618637297
Claude Sonnet 4.5,2,7,2.584962500721156
Claude Sonnet 4.5,2,8,0.000000000000000
Claude Sonnet 4.5,2,9,0.000000000000000
Claude Sonnet 4.5,3,1,6.643856189774724
Claude Sonnet 4.5,3,2,5.857980995127572
Claude Sonnet 4.5,3,3,5.584962500721156
Claude Sonnet 4.5,3,4,5.129283016944966
Claude Sonnet 4.5,3,5,4.321928094887363
Claude Sonnet 4.5,3,6,3.459431618637297
Claude Sonnet 4.5,3,7,2.807354922057604
Claude Sonnet 4.5,3,8,0.000000000000000
Claude Sonnet 4.5,3,9,0.000000000000000
Claude Sonnet 4.5,4,1,6.643856189774724
Claude Sonnet 4.5,4,2,5.857980995127572
Claude Sonnet 4.5,4,3,5.584962500721156
Claude Sonnet 4.5,4,4,5.129283016944966
Claude Sonnet 4.5,4,5,4.321928094887363
Claude Sonnet 4.5,4,6,3.459431618637297
Claude Sonnet 4.5,4,7,2.321928094887362
Claude Sonnet 4.5,4,8,0.000000000000000
Claude Sonnet 4.5,4,9,0.000000000000000
Claude Sonnet 4.5,5,1,6.643856189774724
Claude Sonnet 4.5,5,2,5.857980995127572
Claude Sonnet 4.5,5,3,5.584962500721156
Claude Sonnet 4.5,5,4,5.129283016944966
Claude Sonnet 4.5,5,5,4.321928094887363
Claude Sonnet 4.5,5,6,3.459431618637297
Claude Sonnet 4.5,5,7,2.584962500721156
Claude Sonnet 4.5,5,8,0.000000000000000
Claude Sonnet 4.5,5,9,0.000000000000000
Claude Sonnet 4.5,6,1,6.643856189774724
Claude Sonnet 4.5,6,2,5.857980995127572
Claude Sonnet 4.5,6,3,5.584962500721156
Claude Sonnet 4.5,6,4,5.129283016944966
Claude Sonnet 4.5,6,5,4.321928094887363
Claude Sonnet 4.5,6,6,3.459431618637297
Claude Sonnet 4.5,6,7,2.807354922057604
Claude Sonnet 4.5,6,8,0.000000000000000
Claude Sonnet 4.5,6,9,0.000000000000000
Claude Sonnet 4.5,7,1,6.643856189774724
Claude Sonnet 4.5,7,2,5.857980995127572
Claude Sonnet 4.5,7,3,5.584962500721156
Claude Sonnet 4.5,7,4,5.129283016944966
Claude Sonnet 4.5,7,5,4.321928094887363
Claude Sonnet 4.5,7,6,3.459431618637297
Claude Sonnet 4.5,7,7,1.584962500721156
Claude Sonnet 4.5,7,8,0.000000000000000
Claude Sonnet 4.5,7,9,0.000000000000000
Claude Sonnet 4.5,8,1,6.643856189774724
Claude Sonnet 4.5,8,2,5.857980995127572
Claude Sonnet 4.5,8,3,5.584962500721156
Claude Sonnet 4.5,8,4,5.129283016944966
Claude Sonnet 4.5,8,5,4.321928094887363
Claude Sonnet 4.5,8,6,3.459431618637297
Claude Sonnet 4.5,8,7,2.000000000000000
Claude Sonnet 4.5,8,8,0.000000000000000
Claude Sonnet 4.5,8,9,0.000000000000000
Claude Sonnet 4.5,9,1,6.643856189774724
Claude Sonnet 4.5,9,2,5.857980995127572
Claude Sonnet 4.5,9,3,5.584962500721156
Claude Sonnet 4.5,9,4,5.129283016944966
Claude Sonnet 4.5,9,5,4.321928094887363
Claude Sonnet 4.5,9,6,3.459431618637297
Claude Sonnet 4.5,9,7,2.321928094887362
Claude Sonnet 4.5,9,8,0.000000000000000
Claude Sonnet 4.5,9,9,0.000000000000000
Claude Sonnet 4.5,10,1,6.643856189774724
Claude Sonnet 4.5,10,2,5.857980995127572
Claude Sonnet 4.5,10,3,5.584962500721156
Claude Sonnet 4.5,10,4,5.129283016944966
Claude Sonnet 4.5,10,5,4.321928094887363
Claude Sonnet 4.5,10,6,3.459431618637297
Claude Sonnet 4.5,10,7,2.584962500721156
Claude Sonnet 4.5,10,8,0.000000000000000
Claude Sonnet 4.5,10,9,0.000000000000000
Grok 4,1,1,6.643856189774724
Grok 4,1,2,5.459431618637297
Grok 4,1,3,5.209453365628950
Grok 4,1,4,4.584962500721156
Grok 4,1,5,4.000000000000000
Grok 4,1,6,3.321928094887362
Grok 4,1,7,2.000000000000000
Grok 4,1,8,0.000000000000000
Grok 4,1,9,0.000000000000000
Grok 4,2,1,6.643856189774724
Grok 4,2,2,5.459431618637297
Grok 4,2,3,5.209453365628950
Grok 4,2,4,4.584962500721156
Grok 4,2,5,4.000000000000000
Grok 4,2,6,3.321928094887362
Grok 4,2,7,2.321928094887362
Grok 4,2,8,0.000000000000000
Grok 4,2,9,0.000000000000000
Grok 4,3,1,6.643856189774724
Grok 4,3,2,5.459431618637297
Grok 4,3,3,5.209453365628950
Grok 4,3,4,4.584962500721156
Grok 4,3,5,4.000000000000000
Grok 4,3,6,3.321928094887362
Grok 4,3,7,2.000000000000000
Grok 4,3,8,0.000000000000000
Grok 4,3,9,0.000000000000000
Grok 4,4,1,6.643856189774724
Grok 4,4,2,6.044394119358453
Grok 4,4,3,5.672425341971495
Grok 4,4,4,5.129283016944966
Grok 4,4,5,4.643856189774724
Grok 4,4,6,4.000000000000000
Grok 4,4,7,2.000000000000000
Grok 4,4,8,0.000000000000000
Grok 4,4,9,0.000000000000000
Grok 4,5,1,6.643856189774724
Grok 4,5,2,6.044394119358453
Grok 4,5,3,5.700439718141092
Grok 4,5,4,5.169925001442312
Grok 4,5,5,4.584962500721156
Grok 4,5,6,4.000000000000000
Grok 4,5,7,1.584962500721156
Grok 4,5,8,0.000000000000000
Grok 4,5,9,0.000000000000000
Grok 4,6,1,6.643856189774724
Grok 4,6,2,6.044394119358453
Grok 4,6,3,5.700439718141092
Grok 4,6,4,5.209453365628950
Grok 4,6,5,4.523561956057013
Grok 4,6,6,4.087462841250339
Grok 4,6,7,2.000000000000000
Grok 4,6,8,0.000000000000000
Grok 4,6,9,0.000000000000000
Grok 4,7,1,6.643856189774724
Grok 4,7,2,6.044394119358453
Grok 4,7,3,5.700439718141092
Grok 4,7,4,5.169925001442312
Grok 4,7,5,4.523561956057013
Grok 4,7,6,4.087462841250339
Grok 4,7,7,2.321928094887362
Grok 4,7,8,0.000000000000000
Grok 4,7,9,0.000000000000000
Grok 4,8,1,6.643856189774724
Grok 4,8,2,6.022367813028454
Grok 4,8,3,5.700439718141092
Grok 4,8,4,5.169925001442312
Grok 4,8,5,4.584962500721156
Grok 4,8,6,3.906890595608519
Grok 4,8,7,2.000000000000000
Grok 4,8,8,0.000000000000000
Grok 4,8,9,0.000000000000000
Grok 4,9,1,6.643856189774724
Grok 4,9,2,6.044394119358453
Grok 4,9,3,5.727920454563199
Grok 4,9,4,5.129283016944966
Grok 4,9,5,4.584962500721156
Grok 4,9,6,4.000000000000000
Grok 4,9,7,1.584962500721156
Grok 4,9,8,0.000000000000000
Grok 4,9,9,0.000000000000000
Grok 4,10,1,6.643856189774724
Grok 4,10,2,6.022367813028454
Grok 4,10,3,5.727920454563199
Grok 4,10,4,5.169925001442312
Grok 4,10,5,4.584962500721156
Grok 4,10,6,3.906890595608519
Grok 4,10,7,2.000000000000000
Grok 4,10,8,0.000000000000000
Grok 4,10,9,0.000000000000000


==> AI_Bilevel_Supplement/100-cars-oqa-dataset/plots/100_cars_entropy_summary.csv <==
model,step,entropy_bits_mean,entropy_bits_std,entropy_bits_lo,entropy_bits_hi
Oracle,1,6.643856189774725,0.000000000000001,6.643856189774724,6.643856189774724
Oracle,2,5.775127946714049,0.288572126038025,5.357552004618084,5.977279923499917
Oracle,3,5.473965831305184,0.267209562209408,5.087462841250339,5.672425341971495
Oracle,4,4.894621747657513,0.301266130532763,4.459431618637297,5.129283016944966
Oracle,5,4.127720398363866,0.297673188243519,3.700439718141092,4.392317422778761
Oracle,6,3.097938502698477,0.366918974674525,2.584962500721156,3.459431618637297
Oracle,7,0.000000000000000,0.000000000000000,0.000000000000000,0.000000000000000
Oracle,8,0.000000000000000,0.000000000000000,0.000000000000000,0.000000000000000
Oracle,9,0.000000000000000,0.000000000000000,0.000000000000000,0.000000000000000
GPT 5,1,6.643856189774725,0.000000000000001,6.643856189774724,6.643856189774724
GPT 5,2,5.830247682725165,0.018694676258671,5.807354922057604,5.857980995127572
GPT 5,3,5.551355512800153,0.022677882188576,5.523561956057013,5.584962500721156
GPT 5,4,5.039689627929294,0.032319620314685,5.000000000000000,5.087462841250339
GPT 5,5,4.247127127332086,0.050678232984386,4.169925001442312,4.321928094887363
GPT 5,6,3.261126857509342,0.078494059931292,3.169925001442312,3.321928094887362
GPT 5,7,1.000000000000000,0.000000000000000,1.000000000000000,1.000000000000000
GPT 5,8,0.000000000000000,0.000000000000000,0.000000000000000,0.000000000000000
GPT 5,9,0.000000000000000,0.000000000000000,0.000000000000000,0.000000000000000
Gemini 2.5 Pro,1,6.643856189774725,0.000000000000001,6.643856189774724,6.643856189774724
Gemini 2.5 Pro,2,5.868839122095971,0.282893674504640,5.459431618637297,6.066089190457772
Gemini 2.5 Pro,3,5.593854998715324,0.265687639872397,5.209453365628950,5.781359713524660
Gemini 2.5 Pro,4,5.104400807610572,0.358615039158948,4.584962500721156,5.357552004618084
Gemini 2.5 Pro,5,4.656295997234702,0.232569771012287,4.321928094887363,4.857980995127572
Gemini 2.5 Pro,6,3.981437198198509,0.306733866103808,3.459431618637297,4.247927513443585
Gemini 2.5 Pro,7,2.869152544116604,0.250316649560596,2.321928094887362,3.169925001442312
Gemini 2.5 Pro,8,1.000000000000000,0.000000000000000,1.000000000000000,1.000000000000000
Gemini 2.5 Pro,9,0.000000000000000,0.000000000000000,0.000000000000000,0.000000000000000
Claude Sonnet 4.5,1,6.643856189774725,0.000000000000001,6.643856189774724,6.643856189774724
Claude Sonnet 4.5,2,5.857980995127571,0.000000000000001,5.857980995127572,5.857980995127572
Claude Sonnet 4.5,3,5.584962500721156,0.000000000000000,5.584962500721156,5.584962500721156
Claude Sonnet 4.5,4,5.129283016944966,0.000000000000000,5.129283016944966,5.129283016944966
Claude Sonnet 4.5,5,4.321928094887363,0.000000000000000,4.321928094887363,4.321928094887363
Claude Sonnet 4.5,6,3.459431618637297,0.000000000000000,3.459431618637297,3.459431618637297
Claude Sonnet 4.5,7,2.392034413166191,0.376599806996259,1.584962500721156,2.807354922057604
Claude Sonnet 4.5,8,0.000000000000000,0.000000000000000,0.000000000000000,0.000000000000000
Claude Sonnet 4.5,9,0.000000000000000,0.000000000000000,0.000000000000000,0.000000000000000
Grok 4,1,6.643856189774725,0.000000000000001,6.643856189774724,6.643856189774724
Grok 4,2,5.864500107876106,0.279661530429360,5.459431618637297,6.044394119358453
Grok 4,3,5.555838522054911,0.239537267567831,5.209453365628950,5.727920454563199
Grok 4,4,4.990260690745160,0.280597927003916,4.584962500721156,5.209453365628950
Grok 4,5,4.403083010477337,0.280228163470170,4.000000000000000,4.643856189774724
Grok 4,6,3.795449115837980,0.332260290028105,3.321928094887362,4.087462841250339
Grok 4,7,1.981378119121703,0.246828753884242,1.584962500721156,2.321928094887362
Grok 4,8,0.000000000000000,0.000000000000000,0.000000000000000,0.000000000000000
Grok 4,9,0.000000000000000,0.000000000000000,0.000000000000000,0.000000000000000


==> AI_Bilevel_Supplement/100-cars-oqa-dataset/plots/100_cars_entropy_summary.json <==
[
  {
    "model": "Oracle",
    "step": 1,
    "entropy_bits_mean": 6.643856189774725,
    "entropy_bits_std": 9.362222582871203e-16,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.643856189774724
  },
  {
    "model": "Oracle",
    "step": 2,
    "entropy_bits_mean": 5.775127946714049,
    "entropy_bits_std": 0.28857212603802457,
    "entropy_bits_lo": 5.357552004618084,
    "entropy_bits_hi": 5.977279923499917
  },
  {
    "model": "Oracle",
    "step": 3,
    "entropy_bits_mean": 5.4739658313051835,
    "entropy_bits_std": 0.26720956220940784,
    "entropy_bits_lo": 5.087462841250339,
    "entropy_bits_hi": 5.672425341971495
  },
  {
    "model": "Oracle",
    "step": 4,
    "entropy_bits_mean": 4.894621747657513,
    "entropy_bits_std": 0.3012661305327627,
    "entropy_bits_lo": 4.459431618637297,
    "entropy_bits_hi": 5.129283016944966
  },
  {
    "model": "Oracle",
    "step": 5,
    "entropy_bits_mean": 4.1277203983638655,
    "entropy_bits_std": 0.29767318824351896,
    "entropy_bits_lo": 3.700439718141092,
    "entropy_bits_hi": 4.392317422778761
  },
  {
    "model": "Oracle",
    "step": 6,
    "entropy_bits_mean": 3.0979385026984767,
    "entropy_bits_std": 0.3669189746745254,
    "entropy_bits_lo": 2.584962500721156,
    "entropy_bits_hi": 3.459431618637297
  },
  {
    "model": "Oracle",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 1,
    "entropy_bits_mean": 6.643856189774725,
    "entropy_bits_std": 9.362222582871203e-16,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.643856189774724
  },
  {
    "model": "GPT 5",
    "step": 2,
    "entropy_bits_mean": 5.830247682725165,
    "entropy_bits_std": 0.01869467625867077,
    "entropy_bits_lo": 5.807354922057604,
    "entropy_bits_hi": 5.857980995127572
  },
  {
    "model": "GPT 5",
    "step": 3,
    "entropy_bits_mean": 5.5513555128001535,
    "entropy_bits_std": 0.022677882188576456,
    "entropy_bits_lo": 5.523561956057013,
    "entropy_bits_hi": 5.584962500721156
  },
  {
    "model": "GPT 5",
    "step": 4,
    "entropy_bits_mean": 5.039689627929294,
    "entropy_bits_std": 0.03231962031468521,
    "entropy_bits_lo": 5.0,
    "entropy_bits_hi": 5.087462841250339
  },
  {
    "model": "GPT 5",
    "step": 5,
    "entropy_bits_mean": 4.247127127332086,
    "entropy_bits_std": 0.05067823298438553,
    "entropy_bits_lo": 4.169925001442312,
    "entropy_bits_hi": 4.321928094887363
  },
  {
    "model": "GPT 5",
    "step": 6,
    "entropy_bits_mean": 3.2611268575093417,
    "entropy_bits_std": 0.07849405993129181,
    "entropy_bits_lo": 3.169925001442312,
    "entropy_bits_hi": 3.321928094887362
  },
  {
    "model": "GPT 5",
    "step": 7,
    "entropy_bits_mean": 1.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "GPT 5",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 1,
    "entropy_bits_mean": 6.643856189774725,
    "entropy_bits_std": 9.362222582871203e-16,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.643856189774724
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 2,
    "entropy_bits_mean": 5.868839122095971,
    "entropy_bits_std": 0.28289367450464037,
    "entropy_bits_lo": 5.459431618637297,
    "entropy_bits_hi": 6.066089190457772
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 3,
    "entropy_bits_mean": 5.593854998715324,
    "entropy_bits_std": 0.2656876398723967,
    "entropy_bits_lo": 5.20945336562895,
    "entropy_bits_hi": 5.78135971352466
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 4,
    "entropy_bits_mean": 5.104400807610572,
    "entropy_bits_std": 0.3586150391589476,
    "entropy_bits_lo": 4.584962500721156,
    "entropy_bits_hi": 5.357552004618084
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 5,
    "entropy_bits_mean": 4.656295997234702,
    "entropy_bits_std": 0.23256977101228707,
    "entropy_bits_lo": 4.321928094887363,
    "entropy_bits_hi": 4.857980995127572
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 6,
    "entropy_bits_mean": 3.981437198198509,
    "entropy_bits_std": 0.3067338661038084,
    "entropy_bits_lo": 3.459431618637297,
    "entropy_bits_hi": 4.247927513443585
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 7,
    "entropy_bits_mean": 2.869152544116604,
    "entropy_bits_std": 0.25031664956059574,
    "entropy_bits_lo": 2.321928094887362,
    "entropy_bits_hi": 3.169925001442312
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 8,
    "entropy_bits_mean": 1.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 1,
    "entropy_bits_mean": 6.643856189774725,
    "entropy_bits_std": 9.362222582871203e-16,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.643856189774724
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 2,
    "entropy_bits_mean": 5.857980995127571,
    "entropy_bits_std": 9.362222582871203e-16,
    "entropy_bits_lo": 5.857980995127572,
    "entropy_bits_hi": 5.857980995127572
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 3,
    "entropy_bits_mean": 5.584962500721156,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 5.584962500721156,
    "entropy_bits_hi": 5.584962500721156
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 4,
    "entropy_bits_mean": 5.129283016944966,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 5.129283016944966,
    "entropy_bits_hi": 5.129283016944966
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 5,
    "entropy_bits_mean": 4.321928094887363,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 4.321928094887363,
    "entropy_bits_hi": 4.321928094887363
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 6,
    "entropy_bits_mean": 3.4594316186372973,
    "entropy_bits_std": 4.681111291435602e-16,
    "entropy_bits_lo": 3.459431618637297,
    "entropy_bits_hi": 3.459431618637297
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 7,
    "entropy_bits_mean": 2.3920344131661913,
    "entropy_bits_std": 0.37659980699625917,
    "entropy_bits_lo": 1.584962500721156,
    "entropy_bits_hi": 2.807354922057604
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Grok 4",
    "step": 1,
    "entropy_bits_mean": 6.643856189774725,
    "entropy_bits_std": 9.362222582871203e-16,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.643856189774724
  },
  {
    "model": "Grok 4",
    "step": 2,
    "entropy_bits_mean": 5.864500107876106,
    "entropy_bits_std": 0.27966153042935965,
    "entropy_bits_lo": 5.459431618637297,
    "entropy_bits_hi": 6.044394119358453
  },
  {
    "model": "Grok 4",
    "step": 3,
    "entropy_bits_mean": 5.555838522054911,
    "entropy_bits_std": 0.23953726756783109,
    "entropy_bits_lo": 5.20945336562895,
    "entropy_bits_hi": 5.727920454563199
  },
  {
    "model": "Grok 4",
    "step": 4,
    "entropy_bits_mean": 4.99026069074516,
    "entropy_bits_std": 0.2805979270039158,
    "entropy_bits_lo": 4.584962500721156,
    "entropy_bits_hi": 5.20945336562895
  },
  {
    "model": "Grok 4",
    "step": 5,
    "entropy_bits_mean": 4.403083010477337,
    "entropy_bits_std": 0.2802281634701698,
    "entropy_bits_lo": 4.0,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "Grok 4",
    "step": 6,
    "entropy_bits_mean": 3.7954491158379797,
    "entropy_bits_std": 0.33226029002810487,
    "entropy_bits_lo": 3.321928094887362,
    "entropy_bits_hi": 4.087462841250339
  },
  {
    "model": "Grok 4",
    "step": 7,
    "entropy_bits_mean": 1.9813781191217033,
    "entropy_bits_std": 0.24682875388424236,
    "entropy_bits_lo": 1.584962500721156,
    "entropy_bits_hi": 2.321928094887362
  },
  {
    "model": "Grok 4",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Grok 4",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  }
]

==> AI_Bilevel_Supplement/100-cars-oqa-dataset/plots/README.txt <==
CARS-100: Posterior Entropy Across Steps

This folder contains a compact dataset and a plot for five series:
- GPT 5
- Gemini 2.5 Pro
- Claude Sonnet 4.5
- Grok 4
- Oracle

Files
- 100_cars_entropy_summary.csv           Tidy table of mean entropy and standard deviation per step
- 100_cars_entropy_summary.json          Same as JSON with a small metadata block
- 100_cars_entropy_seeds.csv             Ten samples per step and model to illustrate variation
- 100_cars_entropy_plot.png              Line plot with visible error bars
- make_plot.py                           Script that recreates the figure from the CSV

Usage
- Run the script to regenerate the figure:
  cd plots
  python make_plot.py


==> AI_Bilevel_Supplement/100-cars-oqa-dataset/prompts/prompt_plain.txt <==
This is a CARS attributes dataset. I have a hidden car in mind.
Ask only yes/no questions about one attribute at a time from this list:
all_wheel_drive, convertible, coupe, domestic, electric, expensive, front_wheel_drive, gas, hybrid, luxury, off_road, rear_wheel_drive, seats_2, seats_4, seats_5, seats_7plus, sedan, sports, suv, truck.
After each answer, show your current belief over remaining cars and how many candidates are left.
If you can estimate entropy mentally, include it. Do not run code or use tools.
Stop when only one candidate remains, or when multiple cars have an identical attribute vector and cannot be separated.


==> AI_Bilevel_Supplement/100-cars-oqa-dataset/prompts/prompt_strict_json.txt <==
You are playing the Optimal Question Asking game on the 100_CARS dataset.

Rules:
1) Ask exactly ONE yes/no question per turn about an attribute from this list: all_wheel_drive, convertible, coupe, domestic, electric, expensive, front_wheel_drive, gas, hybrid, luxury, off_road, rear_wheel_drive, seats_2, seats_4, seats_5, seats_7plus, sedan, sports, suv, truck.
2) After I reply "Yes" or "No", update your belief over the remaining cars using uniform priors and deterministic answers.
3) When multiple cars share an identical attribute vector, treat them as one equivalence class. It is acceptable to stop when exactly one equivalence class remains.
4) Output ONLY this JSON object each turn:
{
  "question": "<your yes/no attribute question>",
  "belief": {"<car>": probability, ...},
  "entropy_bits": <Shannon entropy in bits over remaining candidates>,
  "stop": <true|false>,
  "thought": "<very brief rationale>"
}
Do NOT include code or tables. Keep rationale short and high level.
If you are ready to stop because only one candidate (or one equivalence class) remains, set "stop": true and do not ask another question.


==> AI_Bilevel_Supplement/100-cars-oqa-dataset/prompts/prompt_system.txt <==
You are a careful planner that asks the most informative next question. Follow the rules exactly. Keep outputs compact and machine-parseable.


==> AI_Bilevel_Supplement/100-kary-oqa-dataset/data/oqa_kary100_dataset.json <==
{
  "0000": {
    "color": "blue",
    "shape": "hexagon",
    "material": "wood",
    "size": "L",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0001": {
    "color": "blue",
    "shape": "triangle",
    "material": "glass",
    "size": "M",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0002": {
    "color": "yellow",
    "shape": "circle",
    "material": "fabric",
    "size": "M",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0003": {
    "color": "black",
    "shape": "triangle",
    "material": "plastic",
    "size": "S",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0004": {
    "color": "red",
    "shape": "hexagon",
    "material": "metal",
    "size": "S",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0005": {
    "color": "yellow",
    "shape": "triangle",
    "material": "glass",
    "size": "XL",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0006": {
    "color": "green",
    "shape": "square",
    "material": "fabric",
    "size": "M",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0007": {
    "color": "black",
    "shape": "hexagon",
    "material": "fabric",
    "size": "S",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0008": {
    "color": "black",
    "shape": "square",
    "material": "wood",
    "size": "XS",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0009": {
    "color": "red",
    "shape": "triangle",
    "material": "wood",
    "size": "XL",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "electric"
  },
  "000a": {
    "color": "black",
    "shape": "hexagon",
    "material": "plastic",
    "size": "M",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "000b": {
    "color": "black",
    "shape": "square",
    "material": "glass",
    "size": "XL",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "000c": {
    "color": "blue",
    "shape": "square",
    "material": "metal",
    "size": "S",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "000d": {
    "color": "red",
    "shape": "hexagon",
    "material": "fabric",
    "size": "S",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "manual"
  },
  "000e": {
    "color": "yellow",
    "shape": "square",
    "material": "metal",
    "size": "XS",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "000f": {
    "color": "green",
    "shape": "square",
    "material": "fabric",
    "size": "XS",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0010": {
    "color": "blue",
    "shape": "square",
    "material": "fabric",
    "size": "L",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0011": {
    "color": "green",
    "shape": "square",
    "material": "plastic",
    "size": "S",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0012": {
    "color": "black",
    "shape": "circle",
    "material": "metal",
    "size": "S",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0013": {
    "color": "black",
    "shape": "triangle",
    "material": "glass",
    "size": "L",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0014": {
    "color": "green",
    "shape": "triangle",
    "material": "plastic",
    "size": "S",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0015": {
    "color": "red",
    "shape": "hexagon",
    "material": "wood",
    "size": "M",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0016": {
    "color": "yellow",
    "shape": "triangle",
    "material": "fabric",
    "size": "S",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0017": {
    "color": "green",
    "shape": "circle",
    "material": "metal",
    "size": "XL",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0018": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "glass",
    "size": "L",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0019": {
    "color": "blue",
    "shape": "circle",
    "material": "plastic",
    "size": "XS",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "001a": {
    "color": "red",
    "shape": "triangle",
    "material": "fabric",
    "size": "M",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "001b": {
    "color": "blue",
    "shape": "triangle",
    "material": "metal",
    "size": "M",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "001c": {
    "color": "green",
    "shape": "square",
    "material": "plastic",
    "size": "XS",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "001d": {
    "color": "blue",
    "shape": "square",
    "material": "metal",
    "size": "L",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "manual"
  },
  "001e": {
    "color": "red",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "001f": {
    "color": "green",
    "shape": "hexagon",
    "material": "metal",
    "size": "XL",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0020": {
    "color": "blue",
    "shape": "circle",
    "material": "metal",
    "size": "XL",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0021": {
    "color": "red",
    "shape": "circle",
    "material": "glass",
    "size": "S",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0022": {
    "color": "black",
    "shape": "square",
    "material": "metal",
    "size": "L",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0023": {
    "color": "blue",
    "shape": "triangle",
    "material": "wood",
    "size": "M",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0024": {
    "color": "yellow",
    "shape": "square",
    "material": "fabric",
    "size": "L",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0025": {
    "color": "blue",
    "shape": "hexagon",
    "material": "metal",
    "size": "XL",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0026": {
    "color": "black",
    "shape": "circle",
    "material": "wood",
    "size": "L",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0027": {
    "color": "green",
    "shape": "triangle",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0028": {
    "color": "green",
    "shape": "circle",
    "material": "wood",
    "size": "S",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0029": {
    "color": "red",
    "shape": "square",
    "material": "plastic",
    "size": "M",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "manual"
  },
  "002a": {
    "color": "black",
    "shape": "square",
    "material": "glass",
    "size": "M",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "002b": {
    "color": "black",
    "shape": "triangle",
    "material": "glass",
    "size": "L",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "002c": {
    "color": "red",
    "shape": "square",
    "material": "glass",
    "size": "XS",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "manual"
  },
  "002d": {
    "color": "yellow",
    "shape": "triangle",
    "material": "plastic",
    "size": "XL",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "002e": {
    "color": "blue",
    "shape": "triangle",
    "material": "metal",
    "size": "M",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "electric"
  },
  "002f": {
    "color": "red",
    "shape": "triangle",
    "material": "fabric",
    "size": "XS",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0030": {
    "color": "yellow",
    "shape": "circle",
    "material": "glass",
    "size": "L",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0031": {
    "color": "red",
    "shape": "hexagon",
    "material": "glass",
    "size": "M",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0032": {
    "color": "red",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0033": {
    "color": "green",
    "shape": "circle",
    "material": "wood",
    "size": "S",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0034": {
    "color": "blue",
    "shape": "triangle",
    "material": "metal",
    "size": "XL",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0035": {
    "color": "yellow",
    "shape": "square",
    "material": "fabric",
    "size": "L",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0036": {
    "color": "black",
    "shape": "circle",
    "material": "plastic",
    "size": "S",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0037": {
    "color": "green",
    "shape": "triangle",
    "material": "plastic",
    "size": "M",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0038": {
    "color": "blue",
    "shape": "square",
    "material": "wood",
    "size": "M",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0039": {
    "color": "blue",
    "shape": "square",
    "material": "plastic",
    "size": "XL",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "003a": {
    "color": "blue",
    "shape": "circle",
    "material": "fabric",
    "size": "XL",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "003b": {
    "color": "black",
    "shape": "circle",
    "material": "metal",
    "size": "XS",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "003c": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "wood",
    "size": "L",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "electric"
  },
  "003d": {
    "color": "red",
    "shape": "circle",
    "material": "fabric",
    "size": "L",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "003e": {
    "color": "blue",
    "shape": "triangle",
    "material": "wood",
    "size": "S",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "manual"
  },
  "003f": {
    "color": "blue",
    "shape": "triangle",
    "material": "glass",
    "size": "XL",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0040": {
    "color": "yellow",
    "shape": "circle",
    "material": "glass",
    "size": "S",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0041": {
    "color": "yellow",
    "shape": "triangle",
    "material": "fabric",
    "size": "M",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0042": {
    "color": "blue",
    "shape": "triangle",
    "material": "metal",
    "size": "XL",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0043": {
    "color": "green",
    "shape": "circle",
    "material": "plastic",
    "size": "M",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0044": {
    "color": "black",
    "shape": "triangle",
    "material": "glass",
    "size": "XL",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0045": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "plastic",
    "size": "L",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0046": {
    "color": "green",
    "shape": "square",
    "material": "fabric",
    "size": "S",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0047": {
    "color": "yellow",
    "shape": "circle",
    "material": "metal",
    "size": "L",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0048": {
    "color": "green",
    "shape": "triangle",
    "material": "metal",
    "size": "XL",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0049": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "plastic",
    "size": "XL",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "004a": {
    "color": "black",
    "shape": "triangle",
    "material": "plastic",
    "size": "XS",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "solar"
  },
  "004b": {
    "color": "yellow",
    "shape": "triangle",
    "material": "fabric",
    "size": "XS",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "004c": {
    "color": "yellow",
    "shape": "circle",
    "material": "glass",
    "size": "L",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "solar"
  },
  "004d": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "fabric",
    "size": "S",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "manual"
  },
  "004e": {
    "color": "black",
    "shape": "circle",
    "material": "wood",
    "size": "XS",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "solar"
  },
  "004f": {
    "color": "blue",
    "shape": "square",
    "material": "metal",
    "size": "M",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0050": {
    "color": "black",
    "shape": "circle",
    "material": "plastic",
    "size": "L",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0051": {
    "color": "yellow",
    "shape": "square",
    "material": "plastic",
    "size": "M",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0052": {
    "color": "red",
    "shape": "square",
    "material": "fabric",
    "size": "M",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0053": {
    "color": "red",
    "shape": "hexagon",
    "material": "glass",
    "size": "M",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0054": {
    "color": "black",
    "shape": "triangle",
    "material": "metal",
    "size": "M",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0055": {
    "color": "yellow",
    "shape": "triangle",
    "material": "metal",
    "size": "L",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0056": {
    "color": "yellow",
    "shape": "circle",
    "material": "fabric",
    "size": "M",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0057": {
    "color": "blue",
    "shape": "hexagon",
    "material": "fabric",
    "size": "L",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0058": {
    "color": "yellow",
    "shape": "circle",
    "material": "fabric",
    "size": "XS",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0059": {
    "color": "black",
    "shape": "square",
    "material": "metal",
    "size": "XL",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "005a": {
    "color": "green",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "005b": {
    "color": "red",
    "shape": "circle",
    "material": "fabric",
    "size": "XS",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "005c": {
    "color": "blue",
    "shape": "square",
    "material": "wood",
    "size": "L",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "005d": {
    "color": "green",
    "shape": "hexagon",
    "material": "metal",
    "size": "XL",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "solar"
  },
  "005e": {
    "color": "yellow",
    "shape": "circle",
    "material": "wood",
    "size": "M",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "005f": {
    "color": "yellow",
    "shape": "square",
    "material": "metal",
    "size": "M",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0060": {
    "color": "yellow",
    "shape": "triangle",
    "material": "glass",
    "size": "S",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0061": {
    "color": "red",
    "shape": "circle",
    "material": "metal",
    "size": "XS",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0062": {
    "color": "red",
    "shape": "triangle",
    "material": "glass",
    "size": "S",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0063": {
    "color": "green",
    "shape": "circle",
    "material": "fabric",
    "size": "M",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "manual"
  }
}

==> AI_Bilevel_Supplement/100-kary-oqa-dataset/metadata.json <==
{
  "dataset_id": "kary100_objects",
  "domain": "OBJECTS",
  "object_type": "object",
  "tier": 100,
  "num_items": 100,
  "data_included": true,
  "num_eval_targets": 30,
  "created_utc": "2025-11-28T00:00:00Z",
  "notes": "This bundle includes the 100-object attribute table plus entropy trajectories and summary statistics for 30 evaluation targets in the k-ary OQA setting."
}

==> AI_Bilevel_Supplement/100-kary-oqa-dataset/plots/kary100_entropy_seeds.csv <==
model,step,seed,entropy_bits
Grok 4,1,1,6.643856189774724
Grok 4,2,1,4.459431618637297
Grok 4,3,1,3.169925001442312
Grok 4,4,1,2.807354922057604
Grok 4,5,1,2.0
Grok 4,6,1,1.584962500721156
Grok 4,7,1,1.0
Grok 4,8,1,0.0
Grok 4,9,1,0.0
Grok 4,10,1,0.0
Grok 4,1,2,6.643856189774724
Grok 4,2,2,4.459431618637297
Grok 4,3,2,3.4594316186372973
Grok 4,4,2,2.584962500721156
Grok 4,5,2,2.0
Grok 4,6,2,1.0
Grok 4,7,2,0.0
Grok 4,8,2,0.0
Grok 4,9,2,0.0
Grok 4,10,2,0.0
Grok 4,1,3,6.643856189774724
Grok 4,2,3,4.459431618637297
Grok 4,3,3,3.169925001442312
Grok 4,4,3,2.584962500721156
Grok 4,5,3,2.0
Grok 4,6,3,1.584962500721156
Grok 4,7,3,1.0
Grok 4,8,3,0.0
Grok 4,9,3,0.0
Grok 4,10,3,0.0
Grok 4,1,4,6.643856189774724
Grok 4,2,4,4.584962500721156
Grok 4,3,4,3.169925001442312
Grok 4,4,4,2.584962500721156
Grok 4,5,4,2.0
Grok 4,6,4,1.584962500721156
Grok 4,7,4,0.0
Grok 4,8,4,0.0
Grok 4,9,4,0.0
Grok 4,10,4,0.0
Grok 4,1,5,6.643856189774724
Grok 4,2,5,4.584962500721156
Grok 4,3,5,3.321928094887362
Grok 4,4,5,2.321928094887362
Grok 4,5,5,1.584962500721156
Grok 4,6,5,1.0
Grok 4,7,5,0.0
Grok 4,8,5,0.0
Grok 4,9,5,0.0
Grok 4,10,5,0.0
Grok 4,1,6,6.643856189774724
Grok 4,2,6,4.392317422778761
Grok 4,3,6,3.321928094887362
Grok 4,4,6,2.584962500721156
Grok 4,5,6,2.0
Grok 4,6,6,1.584962500721156
Grok 4,7,6,0.0
Grok 4,8,6,0.0
Grok 4,9,6,0.0
Grok 4,10,6,0.0
Grok 4,1,7,6.643856189774724
Grok 4,2,7,4.459431618637297
Grok 4,3,7,3.321928094887362
Grok 4,4,7,2.321928094887362
Grok 4,5,7,1.584962500721156
Grok 4,6,7,1.0
Grok 4,7,7,0.0
Grok 4,8,7,0.0
Grok 4,9,7,0.0
Grok 4,10,7,0.0
Grok 4,1,8,6.643856189774724
Grok 4,2,8,4.459431618637297
Grok 4,3,8,3.321928094887362
Grok 4,4,8,2.807354922057604
Grok 4,5,8,2.0
Grok 4,6,8,1.584962500721156
Grok 4,7,8,1.0
Grok 4,8,8,0.0
Grok 4,9,8,0.0
Grok 4,10,8,0.0
Grok 4,1,9,6.643856189774724
Grok 4,2,9,4.459431618637297
Grok 4,3,9,3.0
Grok 4,4,9,2.584962500721156
Grok 4,5,9,1.584962500721156
Grok 4,6,9,1.0
Grok 4,7,9,0.0
Grok 4,8,9,0.0
Grok 4,9,9,0.0
Grok 4,10,9,0.0
Grok 4,1,10,6.643856189774724
Grok 4,2,10,4.523561956057013
Grok 4,3,10,2.807354922057604
Grok 4,4,10,2.584962500721156
Grok 4,5,10,2.0
Grok 4,6,10,1.584962500721156
Grok 4,7,10,1.0
Grok 4,8,10,0.0
Grok 4,9,10,0.0
Grok 4,10,10,0.0
Grok 4,1,11,6.643856189774724
Grok 4,2,11,4.392317422778761
Grok 4,3,11,3.0
Grok 4,4,11,2.807354922057604
Grok 4,5,11,2.321928094887362
Grok 4,6,11,1.584962500721156
Grok 4,7,11,1.0
Grok 4,8,11,0.0
Grok 4,9,11,0.0
Grok 4,10,11,0.0
Grok 4,1,12,6.643856189774724
Grok 4,2,12,4.459431618637297
Grok 4,3,12,3.4594316186372973
Grok 4,4,12,1.584962500721156
Grok 4,5,12,1.0
Grok 4,6,12,0.0
Grok 4,7,12,0.0
Grok 4,8,12,0.0
Grok 4,9,12,0.0
Grok 4,10,12,0.0
Grok 4,1,13,6.643856189774724
Grok 4,2,13,4.459431618637297
Grok 4,3,13,3.4594316186372973
Grok 4,4,13,2.321928094887362
Grok 4,5,13,1.584962500721156
Grok 4,6,13,1.0
Grok 4,7,13,0.0
Grok 4,8,13,0.0
Grok 4,9,13,0.0
Grok 4,10,13,0.0
Grok 4,1,14,6.643856189774724
Grok 4,2,14,4.523561956057013
Grok 4,3,14,3.321928094887362
Grok 4,4,14,2.321928094887362
Grok 4,5,14,2.0
Grok 4,6,14,1.584962500721156
Grok 4,7,14,1.0
Grok 4,8,14,0.0
Grok 4,9,14,0.0
Grok 4,10,14,0.0
Grok 4,1,15,6.643856189774724
Grok 4,2,15,4.523561956057013
Grok 4,3,15,3.0
Grok 4,4,15,1.584962500721156
Grok 4,5,15,1.0
Grok 4,6,15,0.0
Grok 4,7,15,0.0
Grok 4,8,15,0.0
Grok 4,9,15,0.0
Grok 4,10,15,0.0
Grok 4,1,16,6.643856189774724
Grok 4,2,16,4.643856189774724
Grok 4,3,16,3.169925001442312
Grok 4,4,16,2.321928094887362
Grok 4,5,16,1.584962500721156
Grok 4,6,16,1.0
Grok 4,7,16,0.0
Grok 4,8,16,0.0
Grok 4,9,16,0.0
Grok 4,10,16,0.0
Grok 4,1,17,6.643856189774724
Grok 4,2,17,4.392317422778761
Grok 4,3,17,3.4594316186372973
Grok 4,4,17,2.321928094887362
Grok 4,5,17,2.0
Grok 4,6,17,1.584962500721156
Grok 4,7,17,1.0
Grok 4,8,17,0.0
Grok 4,9,17,0.0
Grok 4,10,17,0.0
Grok 4,1,18,6.643856189774724
Grok 4,2,18,4.584962500721156
Grok 4,3,18,3.169925001442312
Grok 4,4,18,2.0
Grok 4,5,18,1.584962500721156
Grok 4,6,18,1.0
Grok 4,7,18,0.0
Grok 4,8,18,0.0
Grok 4,9,18,0.0
Grok 4,10,18,0.0
Grok 4,1,19,6.643856189774724
Grok 4,2,19,4.321928094887363
Grok 4,3,19,3.321928094887362
Grok 4,4,19,2.584962500721156
Grok 4,5,19,2.0
Grok 4,6,19,1.584962500721156
Grok 4,7,19,1.0
Grok 4,8,19,0.0
Grok 4,9,19,0.0
Grok 4,10,19,0.0
Grok 4,1,20,6.643856189774724
Grok 4,2,20,4.523561956057013
Grok 4,3,20,3.169925001442312
Grok 4,4,20,2.321928094887362
Grok 4,5,20,1.584962500721156
Grok 4,6,20,1.0
Grok 4,7,20,0.0
Grok 4,8,20,0.0
Grok 4,9,20,0.0
Grok 4,10,20,0.0
Grok 4,1,21,6.643856189774724
Grok 4,2,21,4.459431618637297
Grok 4,3,21,3.4594316186372973
Grok 4,4,21,2.584962500721156
Grok 4,5,21,2.0
Grok 4,6,21,1.584962500721156
Grok 4,7,21,1.0
Grok 4,8,21,0.0
Grok 4,9,21,0.0
Grok 4,10,21,0.0
Grok 4,1,22,6.643856189774724
Grok 4,2,22,4.459431618637297
Grok 4,3,22,3.321928094887362
Grok 4,4,22,2.584962500721156
Grok 4,5,22,2.0
Grok 4,6,22,1.0
Grok 4,7,22,0.0
Grok 4,8,22,0.0
Grok 4,9,22,0.0
Grok 4,10,22,0.0
Grok 4,1,23,6.643856189774724
Grok 4,2,23,4.392317422778761
Grok 4,3,23,3.0
Grok 4,4,23,2.321928094887362
Grok 4,5,23,2.0
Grok 4,6,23,1.584962500721156
Grok 4,7,23,1.0
Grok 4,8,23,0.0
Grok 4,9,23,0.0
Grok 4,10,23,0.0
Grok 4,1,24,6.643856189774724
Grok 4,2,24,4.459431618637297
Grok 4,3,24,3.0
Grok 4,4,24,2.807354922057604
Grok 4,5,24,2.0
Grok 4,6,24,1.584962500721156
Grok 4,7,24,1.0
Grok 4,8,24,0.0
Grok 4,9,24,0.0
Grok 4,10,24,0.0
Grok 4,1,25,6.643856189774724
Grok 4,2,25,4.523561956057013
Grok 4,3,25,2.807354922057604
Grok 4,4,25,2.321928094887362
Grok 4,5,25,2.0
Grok 4,6,25,1.584962500721156
Grok 4,7,25,1.0
Grok 4,8,25,0.0
Grok 4,9,25,0.0
Grok 4,10,25,0.0
Grok 4,1,26,6.643856189774724
Grok 4,2,26,4.392317422778761
Grok 4,3,26,3.169925001442312
Grok 4,4,26,2.584962500721156
Grok 4,5,26,2.0
Grok 4,6,26,1.584962500721156
Grok 4,7,26,1.0
Grok 4,8,26,0.0
Grok 4,9,26,0.0
Grok 4,10,26,0.0
Grok 4,1,27,6.643856189774724
Grok 4,2,27,4.459431618637297
Grok 4,3,27,3.4594316186372973
Grok 4,4,27,2.584962500721156
Grok 4,5,27,2.0
Grok 4,6,27,1.584962500721156
Grok 4,7,27,1.0
Grok 4,8,27,0.0
Grok 4,9,27,0.0
Grok 4,10,27,0.0
Grok 4,1,28,6.643856189774724
Grok 4,2,28,4.584962500721156
Grok 4,3,28,2.807354922057604
Grok 4,4,28,2.584962500721156
Grok 4,5,28,2.321928094887362
Grok 4,6,28,1.584962500721156
Grok 4,7,28,1.0
Grok 4,8,28,0.0
Grok 4,9,28,0.0
Grok 4,10,28,0.0
Grok 4,1,29,6.643856189774724
Grok 4,2,29,4.523561956057013
Grok 4,3,29,3.169925001442312
Grok 4,4,29,1.584962500721156
Grok 4,5,29,1.0
Grok 4,6,29,0.0
Grok 4,7,29,0.0
Grok 4,8,29,0.0
Grok 4,9,29,0.0
Grok 4,10,29,0.0
Grok 4,1,30,6.643856189774724
Grok 4,2,30,4.459431618637297
Grok 4,3,30,3.321928094887362
Grok 4,4,30,2.584962500721156
Grok 4,5,30,2.321928094887362
Grok 4,6,30,1.0
Grok 4,7,30,0.0
Grok 4,8,30,0.0
Grok 4,9,30,0.0
Grok 4,10,30,0.0
GPT 5,1,1,6.643856189774724
GPT 5,2,1,4.523561956057013
GPT 5,3,1,3.0
GPT 5,4,1,1.584962500721156
GPT 5,5,1,1.0
GPT 5,6,1,0.0
GPT 5,7,1,0.0
GPT 5,8,1,0.0
GPT 5,9,1,0.0
GPT 5,10,1,0.0
GPT 5,1,2,6.643856189774724
GPT 5,2,2,4.459431618637297
GPT 5,3,2,3.321928094887362
GPT 5,4,2,2.0
GPT 5,5,2,1.0
GPT 5,6,2,0.0
GPT 5,7,2,0.0
GPT 5,8,2,0.0
GPT 5,9,2,0.0
GPT 5,10,2,0.0
GPT 5,1,3,6.643856189774724
GPT 5,2,3,4.392317422778761
GPT 5,3,3,2.807354922057604
GPT 5,4,3,2.0
GPT 5,5,3,0.0
GPT 5,6,3,0.0
GPT 5,7,3,0.0
GPT 5,8,3,0.0
GPT 5,9,3,0.0
GPT 5,10,3,0.0
GPT 5,1,4,6.643856189774724
GPT 5,2,4,4.392317422778761
GPT 5,3,4,3.169925001442312
GPT 5,4,4,2.0
GPT 5,5,4,1.584962500721156
GPT 5,6,4,0.0
GPT 5,7,4,0.0
GPT 5,8,4,0.0
GPT 5,9,4,0.0
GPT 5,10,4,0.0
GPT 5,1,5,6.643856189774724
GPT 5,2,5,4.459431618637297
GPT 5,3,5,2.807354922057604
GPT 5,4,5,2.0
GPT 5,5,5,1.0
GPT 5,6,5,0.0
GPT 5,7,5,0.0
GPT 5,8,5,0.0
GPT 5,9,5,0.0
GPT 5,10,5,0.0
GPT 5,1,6,6.643856189774724
GPT 5,2,6,4.459431618637297
GPT 5,3,6,2.807354922057604
GPT 5,4,6,1.584962500721156
GPT 5,5,6,1.0
GPT 5,6,6,0.0
GPT 5,7,6,0.0
GPT 5,8,6,0.0
GPT 5,9,6,0.0
GPT 5,10,6,0.0
GPT 5,1,7,6.643856189774724
GPT 5,2,7,4.459431618637297
GPT 5,3,7,2.584962500721156
GPT 5,4,7,2.0
GPT 5,5,7,1.0
GPT 5,6,7,0.0
GPT 5,7,7,0.0
GPT 5,8,7,0.0
GPT 5,9,7,0.0
GPT 5,10,7,0.0
GPT 5,1,8,6.643856189774724
GPT 5,2,8,4.523561956057013
GPT 5,3,8,3.0
GPT 5,4,8,2.0
GPT 5,5,8,1.584962500721156
GPT 5,6,8,0.0
GPT 5,7,8,0.0
GPT 5,8,8,0.0
GPT 5,9,8,0.0
GPT 5,10,8,0.0
GPT 5,1,9,6.643856189774724
GPT 5,2,9,4.392317422778761
GPT 5,3,9,2.807354922057604
GPT 5,4,9,1.584962500721156
GPT 5,5,9,1.0
GPT 5,6,9,0.0
GPT 5,7,9,0.0
GPT 5,8,9,0.0
GPT 5,9,9,0.0
GPT 5,10,9,0.0
GPT 5,1,10,6.643856189774724
GPT 5,2,10,4.321928094887363
GPT 5,3,10,2.807354922057604
GPT 5,4,10,1.584962500721156
GPT 5,5,10,0.0
GPT 5,6,10,0.0
GPT 5,7,10,0.0
GPT 5,8,10,0.0
GPT 5,9,10,0.0
GPT 5,10,10,0.0
GPT 5,1,11,6.643856189774724
GPT 5,2,11,4.392317422778761
GPT 5,3,11,3.0
GPT 5,4,11,1.584962500721156
GPT 5,5,11,1.0
GPT 5,6,11,0.0
GPT 5,7,11,0.0
GPT 5,8,11,0.0
GPT 5,9,11,0.0
GPT 5,10,11,0.0
GPT 5,1,12,6.643856189774724
GPT 5,2,12,4.392317422778761
GPT 5,3,12,2.807354922057604
GPT 5,4,12,1.584962500721156
GPT 5,5,12,1.0
GPT 5,6,12,0.0
GPT 5,7,12,0.0
GPT 5,8,12,0.0
GPT 5,9,12,0.0
GPT 5,10,12,0.0
GPT 5,1,13,6.643856189774724
GPT 5,2,13,4.459431618637297
GPT 5,3,13,2.321928094887362
GPT 5,4,13,1.584962500721156
GPT 5,5,13,1.0
GPT 5,6,13,0.0
GPT 5,7,13,0.0
GPT 5,8,13,0.0
GPT 5,9,13,0.0
GPT 5,10,13,0.0
GPT 5,1,14,6.643856189774724
GPT 5,2,14,4.584962500721156
GPT 5,3,14,2.321928094887362
GPT 5,4,14,2.0
GPT 5,5,14,1.584962500721156
GPT 5,6,14,1.0
GPT 5,7,14,0.0
GPT 5,8,14,0.0
GPT 5,9,14,0.0
GPT 5,10,14,0.0
GPT 5,1,15,6.643856189774724
GPT 5,2,15,4.392317422778761
GPT 5,3,15,2.807354922057604
GPT 5,4,15,2.0
GPT 5,5,15,0.0
GPT 5,6,15,0.0
GPT 5,7,15,0.0
GPT 5,8,15,0.0
GPT 5,9,15,0.0
GPT 5,10,15,0.0
GPT 5,1,16,6.643856189774724
GPT 5,2,16,4.523561956057013
GPT 5,3,16,2.584962500721156
GPT 5,4,16,2.0
GPT 5,5,16,1.0
GPT 5,6,16,0.0
GPT 5,7,16,0.0
GPT 5,8,16,0.0
GPT 5,9,16,0.0
GPT 5,10,16,0.0
GPT 5,1,17,6.643856189774724
GPT 5,2,17,4.392317422778761
GPT 5,3,17,2.807354922057604
GPT 5,4,17,1.584962500721156
GPT 5,5,17,1.0
GPT 5,6,17,0.0
GPT 5,7,17,0.0
GPT 5,8,17,0.0
GPT 5,9,17,0.0
GPT 5,10,17,0.0
GPT 5,1,18,6.643856189774724
GPT 5,2,18,4.459431618637297
GPT 5,3,18,3.0
GPT 5,4,18,2.0
GPT 5,5,18,1.0
GPT 5,6,18,0.0
GPT 5,7,18,0.0
GPT 5,8,18,0.0
GPT 5,9,18,0.0
GPT 5,10,18,0.0
GPT 5,1,19,6.643856189774724
GPT 5,2,19,4.392317422778761
GPT 5,3,19,2.807354922057604
GPT 5,4,19,2.0
GPT 5,5,19,1.584962500721156
GPT 5,6,19,0.0
GPT 5,7,19,0.0
GPT 5,8,19,0.0
GPT 5,9,19,0.0
GPT 5,10,19,0.0
GPT 5,1,20,6.643856189774724
GPT 5,2,20,4.321928094887363
GPT 5,3,20,2.321928094887362
GPT 5,4,20,2.0
GPT 5,5,20,1.0
GPT 5,6,20,0.0
GPT 5,7,20,0.0
GPT 5,8,20,0.0
GPT 5,9,20,0.0
GPT 5,10,20,0.0
GPT 5,1,21,6.643856189774724
GPT 5,2,21,4.459431618637297
GPT 5,3,21,2.584962500721156
GPT 5,4,21,2.0
GPT 5,5,21,1.0
GPT 5,6,21,0.0
GPT 5,7,21,0.0
GPT 5,8,21,0.0
GPT 5,9,21,0.0
GPT 5,10,21,0.0
GPT 5,1,22,6.643856189774724
GPT 5,2,22,4.584962500721156
GPT 5,3,22,2.321928094887362
GPT 5,4,22,2.0
GPT 5,5,22,1.584962500721156
GPT 5,6,22,0.0
GPT 5,7,22,0.0
GPT 5,8,22,0.0
GPT 5,9,22,0.0
GPT 5,10,22,0.0
GPT 5,1,23,6.643856189774724
GPT 5,2,23,4.321928094887363
GPT 5,3,23,3.0
GPT 5,4,23,1.584962500721156
GPT 5,5,23,1.0
GPT 5,6,23,0.0
GPT 5,7,23,0.0
GPT 5,8,23,0.0
GPT 5,9,23,0.0
GPT 5,10,23,0.0
GPT 5,1,24,6.643856189774724
GPT 5,2,24,4.523561956057013
GPT 5,3,24,2.807354922057604
GPT 5,4,24,2.0
GPT 5,5,24,1.0
GPT 5,6,24,0.0
GPT 5,7,24,0.0
GPT 5,8,24,0.0
GPT 5,9,24,0.0
GPT 5,10,24,0.0
GPT 5,1,25,6.643856189774724
GPT 5,2,25,4.392317422778761
GPT 5,3,25,2.807354922057604
GPT 5,4,25,2.0
GPT 5,5,25,1.0
GPT 5,6,25,0.0
GPT 5,7,25,0.0
GPT 5,8,25,0.0
GPT 5,9,25,0.0
GPT 5,10,25,0.0
GPT 5,1,26,6.643856189774724
GPT 5,2,26,4.392317422778761
GPT 5,3,26,2.584962500721156
GPT 5,4,26,2.0
GPT 5,5,26,1.0
GPT 5,6,26,0.0
GPT 5,7,26,0.0
GPT 5,8,26,0.0
GPT 5,9,26,0.0
GPT 5,10,26,0.0
GPT 5,1,27,6.643856189774724
GPT 5,2,27,4.459431618637297
GPT 5,3,27,3.169925001442312
GPT 5,4,27,1.584962500721156
GPT 5,5,27,1.0
GPT 5,6,27,0.0
GPT 5,7,27,0.0
GPT 5,8,27,0.0
GPT 5,9,27,0.0
GPT 5,10,27,0.0
GPT 5,1,28,6.643856189774724
GPT 5,2,28,4.459431618637297
GPT 5,3,28,3.0
GPT 5,4,28,1.584962500721156
GPT 5,5,28,1.0
GPT 5,6,28,0.0
GPT 5,7,28,0.0
GPT 5,8,28,0.0
GPT 5,9,28,0.0
GPT 5,10,28,0.0
GPT 5,1,29,6.643856189774724
GPT 5,2,29,4.459431618637297
GPT 5,3,29,2.584962500721156
GPT 5,4,29,2.0
GPT 5,5,29,1.0
GPT 5,6,29,0.0
GPT 5,7,29,0.0
GPT 5,8,29,0.0
GPT 5,9,29,0.0
GPT 5,10,29,0.0
GPT 5,1,30,6.643856189774724
GPT 5,2,30,4.523561956057013
GPT 5,3,30,3.0
GPT 5,4,30,1.584962500721156
GPT 5,5,30,1.0
GPT 5,6,30,0.0
GPT 5,7,30,0.0
GPT 5,8,30,0.0
GPT 5,9,30,0.0
GPT 5,10,30,0.0
Gemini 2.5 Pro,1,1,6.643856189774724
Gemini 2.5 Pro,2,1,4.459431618637297
Gemini 2.5 Pro,3,1,2.584962500721156
Gemini 2.5 Pro,4,1,2.0
Gemini 2.5 Pro,5,1,1.584962500721156
Gemini 2.5 Pro,6,1,1.0
Gemini 2.5 Pro,7,1,0.0
Gemini 2.5 Pro,8,1,0.0
Gemini 2.5 Pro,9,1,0.0
Gemini 2.5 Pro,10,1,0.0
Gemini 2.5 Pro,1,2,6.643856189774724
Gemini 2.5 Pro,2,2,4.584962500721156
Gemini 2.5 Pro,3,2,2.807354922057604
Gemini 2.5 Pro,4,2,1.584962500721156
Gemini 2.5 Pro,5,2,1.0
Gemini 2.5 Pro,6,2,0.0
Gemini 2.5 Pro,7,2,0.0
Gemini 2.5 Pro,8,2,0.0
Gemini 2.5 Pro,9,2,0.0
Gemini 2.5 Pro,10,2,0.0
Gemini 2.5 Pro,1,3,6.643856189774724
Gemini 2.5 Pro,2,3,4.459431618637297
Gemini 2.5 Pro,3,3,3.169925001442312
Gemini 2.5 Pro,4,3,1.584962500721156
Gemini 2.5 Pro,5,3,1.0
Gemini 2.5 Pro,6,3,0.0
Gemini 2.5 Pro,7,3,0.0
Gemini 2.5 Pro,8,3,0.0
Gemini 2.5 Pro,9,3,0.0
Gemini 2.5 Pro,10,3,0.0
Gemini 2.5 Pro,1,4,6.643856189774724
Gemini 2.5 Pro,2,4,4.459431618637297
Gemini 2.5 Pro,3,4,3.169925001442312
Gemini 2.5 Pro,4,4,2.0
Gemini 2.5 Pro,5,4,1.584962500721156
Gemini 2.5 Pro,6,4,1.0
Gemini 2.5 Pro,7,4,0.0
Gemini 2.5 Pro,8,4,0.0
Gemini 2.5 Pro,9,4,0.0
Gemini 2.5 Pro,10,4,0.0
Gemini 2.5 Pro,1,5,6.643856189774724
Gemini 2.5 Pro,2,5,4.584962500721156
Gemini 2.5 Pro,3,5,3.0
Gemini 2.5 Pro,4,5,1.584962500721156
Gemini 2.5 Pro,5,5,1.0
Gemini 2.5 Pro,6,5,0.0
Gemini 2.5 Pro,7,5,0.0
Gemini 2.5 Pro,8,5,0.0
Gemini 2.5 Pro,9,5,0.0
Gemini 2.5 Pro,10,5,0.0
Gemini 2.5 Pro,1,6,6.643856189774724
Gemini 2.5 Pro,2,6,4.459431618637297
Gemini 2.5 Pro,3,6,3.321928094887362
Gemini 2.5 Pro,4,6,1.584962500721156
Gemini 2.5 Pro,5,6,1.0
Gemini 2.5 Pro,6,6,0.0
Gemini 2.5 Pro,7,6,0.0
Gemini 2.5 Pro,8,6,0.0
Gemini 2.5 Pro,9,6,0.0
Gemini 2.5 Pro,10,6,0.0
Gemini 2.5 Pro,1,7,6.643856189774724
Gemini 2.5 Pro,2,7,4.392317422778761
Gemini 2.5 Pro,3,7,2.807354922057604
Gemini 2.5 Pro,4,7,1.0
Gemini 2.5 Pro,5,7,0.0
Gemini 2.5 Pro,6,7,0.0
Gemini 2.5 Pro,7,7,0.0
Gemini 2.5 Pro,8,7,0.0
Gemini 2.5 Pro,9,7,0.0
Gemini 2.5 Pro,10,7,0.0
Gemini 2.5 Pro,1,8,6.643856189774724
Gemini 2.5 Pro,2,8,4.321928094887363
Gemini 2.5 Pro,3,8,3.0
Gemini 2.5 Pro,4,8,2.0
Gemini 2.5 Pro,5,8,1.584962500721156
Gemini 2.5 Pro,6,8,1.0
Gemini 2.5 Pro,7,8,0.0
Gemini 2.5 Pro,8,8,0.0
Gemini 2.5 Pro,9,8,0.0
Gemini 2.5 Pro,10,8,0.0
Gemini 2.5 Pro,1,9,6.643856189774724
Gemini 2.5 Pro,2,9,4.321928094887363
Gemini 2.5 Pro,3,9,3.169925001442312
Gemini 2.5 Pro,4,9,1.584962500721156
Gemini 2.5 Pro,5,9,1.0
Gemini 2.5 Pro,6,9,0.0
Gemini 2.5 Pro,7,9,0.0
Gemini 2.5 Pro,8,9,0.0
Gemini 2.5 Pro,9,9,0.0
Gemini 2.5 Pro,10,9,0.0
Gemini 2.5 Pro,1,10,6.643856189774724
Gemini 2.5 Pro,2,10,4.392317422778761
Gemini 2.5 Pro,3,10,3.169925001442312
Gemini 2.5 Pro,4,10,2.0
Gemini 2.5 Pro,5,10,1.584962500721156
Gemini 2.5 Pro,6,10,1.0
Gemini 2.5 Pro,7,10,0.0
Gemini 2.5 Pro,8,10,0.0
Gemini 2.5 Pro,9,10,0.0
Gemini 2.5 Pro,10,10,0.0
Gemini 2.5 Pro,1,11,6.643856189774724
Gemini 2.5 Pro,2,11,4.459431618637297
Gemini 2.5 Pro,3,11,3.0
Gemini 2.5 Pro,4,11,1.0
Gemini 2.5 Pro,5,11,0.0
Gemini 2.5 Pro,6,11,0.0
Gemini 2.5 Pro,7,11,0.0
Gemini 2.5 Pro,8,11,0.0
Gemini 2.5 Pro,9,11,0.0
Gemini 2.5 Pro,10,11,0.0
Gemini 2.5 Pro,1,12,6.643856189774724
Gemini 2.5 Pro,2,12,4.459431618637297
Gemini 2.5 Pro,3,12,3.321928094887362
Gemini 2.5 Pro,4,12,1.584962500721156
Gemini 2.5 Pro,5,12,1.0
Gemini 2.5 Pro,6,12,0.0
Gemini 2.5 Pro,7,12,0.0
Gemini 2.5 Pro,8,12,0.0
Gemini 2.5 Pro,9,12,0.0
Gemini 2.5 Pro,10,12,0.0
Gemini 2.5 Pro,1,13,6.643856189774724
Gemini 2.5 Pro,2,13,4.584962500721156
Gemini 2.5 Pro,3,13,3.0
Gemini 2.5 Pro,4,13,1.584962500721156
Gemini 2.5 Pro,5,13,1.0
Gemini 2.5 Pro,6,13,0.0
Gemini 2.5 Pro,7,13,0.0
Gemini 2.5 Pro,8,13,0.0
Gemini 2.5 Pro,9,13,0.0
Gemini 2.5 Pro,10,13,0.0
Gemini 2.5 Pro,1,14,6.643856189774724
Gemini 2.5 Pro,2,14,4.392317422778761
Gemini 2.5 Pro,3,14,3.0
Gemini 2.5 Pro,4,14,2.0
Gemini 2.5 Pro,5,14,1.584962500721156
Gemini 2.5 Pro,6,14,1.0
Gemini 2.5 Pro,7,14,0.0
Gemini 2.5 Pro,8,14,0.0
Gemini 2.5 Pro,9,14,0.0
Gemini 2.5 Pro,10,14,0.0
Gemini 2.5 Pro,1,15,6.643856189774724
Gemini 2.5 Pro,2,15,4.523561956057013
Gemini 2.5 Pro,3,15,3.0
Gemini 2.5 Pro,4,15,1.0
Gemini 2.5 Pro,5,15,0.0
Gemini 2.5 Pro,6,15,0.0
Gemini 2.5 Pro,7,15,0.0
Gemini 2.5 Pro,8,15,0.0
Gemini 2.5 Pro,9,15,0.0
Gemini 2.5 Pro,10,15,0.0
Gemini 2.5 Pro,1,16,6.643856189774724
Gemini 2.5 Pro,2,16,4.459431618637297
Gemini 2.5 Pro,3,16,3.0
Gemini 2.5 Pro,4,16,1.584962500721156
Gemini 2.5 Pro,5,16,1.0
Gemini 2.5 Pro,6,16,0.0
Gemini 2.5 Pro,7,16,0.0
Gemini 2.5 Pro,8,16,0.0
Gemini 2.5 Pro,9,16,0.0
Gemini 2.5 Pro,10,16,0.0
Gemini 2.5 Pro,1,17,6.643856189774724
Gemini 2.5 Pro,2,17,4.459431618637297
Gemini 2.5 Pro,3,17,2.584962500721156
Gemini 2.5 Pro,4,17,1.584962500721156
Gemini 2.5 Pro,5,17,1.0
Gemini 2.5 Pro,6,17,0.0
Gemini 2.5 Pro,7,17,0.0
Gemini 2.5 Pro,8,17,0.0
Gemini 2.5 Pro,9,17,0.0
Gemini 2.5 Pro,10,17,0.0
Gemini 2.5 Pro,1,18,6.643856189774724
Gemini 2.5 Pro,2,18,4.321928094887363
Gemini 2.5 Pro,3,18,2.807354922057604
Gemini 2.5 Pro,4,18,1.584962500721156
Gemini 2.5 Pro,5,18,1.0
Gemini 2.5 Pro,6,18,0.0
Gemini 2.5 Pro,7,18,0.0
Gemini 2.5 Pro,8,18,0.0
Gemini 2.5 Pro,9,18,0.0
Gemini 2.5 Pro,10,18,0.0
Gemini 2.5 Pro,1,19,6.643856189774724
Gemini 2.5 Pro,2,19,4.584962500721156
Gemini 2.5 Pro,3,19,2.807354922057604
Gemini 2.5 Pro,4,19,2.321928094887362
Gemini 2.5 Pro,5,19,2.0
Gemini 2.5 Pro,6,19,1.0
Gemini 2.5 Pro,7,19,0.0
Gemini 2.5 Pro,8,19,0.0
Gemini 2.5 Pro,9,19,0.0
Gemini 2.5 Pro,10,19,0.0
Gemini 2.5 Pro,1,20,6.643856189774724
Gemini 2.5 Pro,2,20,4.459431618637297
Gemini 2.5 Pro,3,20,3.0
Gemini 2.5 Pro,4,20,1.0
Gemini 2.5 Pro,5,20,0.0
Gemini 2.5 Pro,6,20,0.0
Gemini 2.5 Pro,7,20,0.0
Gemini 2.5 Pro,8,20,0.0
Gemini 2.5 Pro,9,20,0.0
Gemini 2.5 Pro,10,20,0.0
Gemini 2.5 Pro,1,21,6.643856189774724
Gemini 2.5 Pro,2,21,4.523561956057013
Gemini 2.5 Pro,3,21,3.169925001442312
Gemini 2.5 Pro,4,21,1.584962500721156
Gemini 2.5 Pro,5,21,1.0
Gemini 2.5 Pro,6,21,0.0
Gemini 2.5 Pro,7,21,0.0
Gemini 2.5 Pro,8,21,0.0
Gemini 2.5 Pro,9,21,0.0
Gemini 2.5 Pro,10,21,0.0
Gemini 2.5 Pro,1,22,6.643856189774724
Gemini 2.5 Pro,2,22,4.459431618637297
Gemini 2.5 Pro,3,22,3.169925001442312
Gemini 2.5 Pro,4,22,1.584962500721156
Gemini 2.5 Pro,5,22,1.0
Gemini 2.5 Pro,6,22,0.0
Gemini 2.5 Pro,7,22,0.0
Gemini 2.5 Pro,8,22,0.0
Gemini 2.5 Pro,9,22,0.0
Gemini 2.5 Pro,10,22,0.0
Gemini 2.5 Pro,1,23,6.643856189774724
Gemini 2.5 Pro,2,23,4.459431618637297
Gemini 2.5 Pro,3,23,3.321928094887362
Gemini 2.5 Pro,4,23,1.584962500721156
Gemini 2.5 Pro,5,23,1.0
Gemini 2.5 Pro,6,23,0.0
Gemini 2.5 Pro,7,23,0.0
Gemini 2.5 Pro,8,23,0.0
Gemini 2.5 Pro,9,23,0.0
Gemini 2.5 Pro,10,23,0.0
Gemini 2.5 Pro,1,24,6.643856189774724
Gemini 2.5 Pro,2,24,4.459431618637297
Gemini 2.5 Pro,3,24,3.169925001442312
Gemini 2.5 Pro,4,24,2.0
Gemini 2.5 Pro,5,24,1.584962500721156
Gemini 2.5 Pro,6,24,1.0
Gemini 2.5 Pro,7,24,0.0
Gemini 2.5 Pro,8,24,0.0
Gemini 2.5 Pro,9,24,0.0
Gemini 2.5 Pro,10,24,0.0
Gemini 2.5 Pro,1,25,6.643856189774724
Gemini 2.5 Pro,2,25,4.169925001442312
Gemini 2.5 Pro,3,25,2.584962500721156
Gemini 2.5 Pro,4,25,1.584962500721156
Gemini 2.5 Pro,5,25,1.0
Gemini 2.5 Pro,6,25,0.0
Gemini 2.5 Pro,7,25,0.0
Gemini 2.5 Pro,8,25,0.0
Gemini 2.5 Pro,9,25,0.0
Gemini 2.5 Pro,10,25,0.0
Gemini 2.5 Pro,1,26,6.643856189774724
Gemini 2.5 Pro,2,26,4.459431618637297
Gemini 2.5 Pro,3,26,3.169925001442312
Gemini 2.5 Pro,4,26,1.584962500721156
Gemini 2.5 Pro,5,26,1.0
Gemini 2.5 Pro,6,26,0.0
Gemini 2.5 Pro,7,26,0.0
Gemini 2.5 Pro,8,26,0.0
Gemini 2.5 Pro,9,26,0.0
Gemini 2.5 Pro,10,26,0.0
Gemini 2.5 Pro,1,27,6.643856189774724
Gemini 2.5 Pro,2,27,4.459431618637297
Gemini 2.5 Pro,3,27,3.169925001442312
Gemini 2.5 Pro,4,27,2.0
Gemini 2.5 Pro,5,27,1.584962500721156
Gemini 2.5 Pro,6,27,1.0
Gemini 2.5 Pro,7,27,0.0
Gemini 2.5 Pro,8,27,0.0
Gemini 2.5 Pro,9,27,0.0
Gemini 2.5 Pro,10,27,0.0
Gemini 2.5 Pro,1,28,6.643856189774724
Gemini 2.5 Pro,2,28,4.321928094887363
Gemini 2.5 Pro,3,28,3.169925001442312
Gemini 2.5 Pro,4,28,1.584962500721156
Gemini 2.5 Pro,5,28,1.0
Gemini 2.5 Pro,6,28,0.0
Gemini 2.5 Pro,7,28,0.0
Gemini 2.5 Pro,8,28,0.0
Gemini 2.5 Pro,9,28,0.0
Gemini 2.5 Pro,10,28,0.0
Gemini 2.5 Pro,1,29,6.643856189774724
Gemini 2.5 Pro,2,29,4.523561956057013
Gemini 2.5 Pro,3,29,2.807354922057604
Gemini 2.5 Pro,4,29,2.0
Gemini 2.5 Pro,5,29,1.584962500721156
Gemini 2.5 Pro,6,29,1.0
Gemini 2.5 Pro,7,29,0.0
Gemini 2.5 Pro,8,29,0.0
Gemini 2.5 Pro,9,29,0.0
Gemini 2.5 Pro,10,29,0.0
Gemini 2.5 Pro,1,30,6.643856189774724
Gemini 2.5 Pro,2,30,4.459431618637297
Gemini 2.5 Pro,3,30,3.169925001442312
Gemini 2.5 Pro,4,30,1.584962500721156
Gemini 2.5 Pro,5,30,1.0
Gemini 2.5 Pro,6,30,0.0
Gemini 2.5 Pro,7,30,0.0
Gemini 2.5 Pro,8,30,0.0
Gemini 2.5 Pro,9,30,0.0
Gemini 2.5 Pro,10,30,0.0
Claude Sonnet 4.5,1,1,6.643856189774724
Claude Sonnet 4.5,2,1,4.392317422778761
Claude Sonnet 4.5,3,1,3.0
Claude Sonnet 4.5,4,1,2.321928094887362
Claude Sonnet 4.5,5,1,1.584962500721156
Claude Sonnet 4.5,6,1,1.0
Claude Sonnet 4.5,7,1,0.0
Claude Sonnet 4.5,8,1,0.0
Claude Sonnet 4.5,9,1,0.0
Claude Sonnet 4.5,10,1,0.0
Claude Sonnet 4.5,1,2,6.643856189774724
Claude Sonnet 4.5,2,2,4.459431618637297
Claude Sonnet 4.5,3,2,3.169925001442312
Claude Sonnet 4.5,4,2,2.0
Claude Sonnet 4.5,5,2,1.584962500721156
Claude Sonnet 4.5,6,2,1.0
Claude Sonnet 4.5,7,2,0.0
Claude Sonnet 4.5,8,2,0.0
Claude Sonnet 4.5,9,2,0.0
Claude Sonnet 4.5,10,2,0.0
Claude Sonnet 4.5,1,3,6.643856189774724
Claude Sonnet 4.5,2,3,4.523561956057013
Claude Sonnet 4.5,3,3,3.169925001442312
Claude Sonnet 4.5,4,3,2.321928094887362
Claude Sonnet 4.5,5,3,1.584962500721156
Claude Sonnet 4.5,6,3,1.0
Claude Sonnet 4.5,7,3,0.0
Claude Sonnet 4.5,8,3,0.0
Claude Sonnet 4.5,9,3,0.0
Claude Sonnet 4.5,10,3,0.0
Claude Sonnet 4.5,1,4,6.643856189774724
Claude Sonnet 4.5,2,4,4.523561956057013
Claude Sonnet 4.5,3,4,3.584962500721156
Claude Sonnet 4.5,4,4,2.0
Claude Sonnet 4.5,5,4,1.584962500721156
Claude Sonnet 4.5,6,4,1.0
Claude Sonnet 4.5,7,4,0.0
Claude Sonnet 4.5,8,4,0.0
Claude Sonnet 4.5,9,4,0.0
Claude Sonnet 4.5,10,4,0.0
Claude Sonnet 4.5,1,5,6.643856189774724
Claude Sonnet 4.5,2,5,4.523561956057013
Claude Sonnet 4.5,3,5,2.584962500721156
Claude Sonnet 4.5,4,5,2.0
Claude Sonnet 4.5,5,5,1.584962500721156
Claude Sonnet 4.5,6,5,1.0
Claude Sonnet 4.5,7,5,0.0
Claude Sonnet 4.5,8,5,0.0
Claude Sonnet 4.5,9,5,0.0
Claude Sonnet 4.5,10,5,0.0
Claude Sonnet 4.5,1,6,6.643856189774724
Claude Sonnet 4.5,2,6,4.523561956057013
Claude Sonnet 4.5,3,6,3.584962500721156
Claude Sonnet 4.5,4,6,1.584962500721156
Claude Sonnet 4.5,5,6,1.0
Claude Sonnet 4.5,6,6,0.0
Claude Sonnet 4.5,7,6,0.0
Claude Sonnet 4.5,8,6,0.0
Claude Sonnet 4.5,9,6,0.0
Claude Sonnet 4.5,10,6,0.0
Claude Sonnet 4.5,1,7,6.643856189774724
Claude Sonnet 4.5,2,7,4.321928094887363
Claude Sonnet 4.5,3,7,3.0
Claude Sonnet 4.5,4,7,2.321928094887362
Claude Sonnet 4.5,5,7,2.0
Claude Sonnet 4.5,6,7,1.0
Claude Sonnet 4.5,7,7,0.0
Claude Sonnet 4.5,8,7,0.0
Claude Sonnet 4.5,9,7,0.0
Claude Sonnet 4.5,10,7,0.0
Claude Sonnet 4.5,1,8,6.643856189774724
Claude Sonnet 4.5,2,8,4.459431618637297
Claude Sonnet 4.5,3,8,3.321928094887362
Claude Sonnet 4.5,4,8,2.321928094887362
Claude Sonnet 4.5,5,8,1.584962500721156
Claude Sonnet 4.5,6,8,1.0
Claude Sonnet 4.5,7,8,0.0
Claude Sonnet 4.5,8,8,0.0
Claude Sonnet 4.5,9,8,0.0
Claude Sonnet 4.5,10,8,0.0
Claude Sonnet 4.5,1,9,6.643856189774724
Claude Sonnet 4.5,2,9,4.523561956057013
Claude Sonnet 4.5,3,9,3.0
Claude Sonnet 4.5,4,9,2.321928094887362
Claude Sonnet 4.5,5,9,1.584962500721156
Claude Sonnet 4.5,6,9,1.0
Claude Sonnet 4.5,7,9,0.0
Claude Sonnet 4.5,8,9,0.0
Claude Sonnet 4.5,9,9,0.0
Claude Sonnet 4.5,10,9,0.0
Claude Sonnet 4.5,1,10,6.643856189774724
Claude Sonnet 4.5,2,10,4.523561956057013
Claude Sonnet 4.5,3,10,3.169925001442312
Claude Sonnet 4.5,4,10,2.0
Claude Sonnet 4.5,5,10,1.584962500721156
Claude Sonnet 4.5,6,10,1.0
Claude Sonnet 4.5,7,10,0.0
Claude Sonnet 4.5,8,10,0.0
Claude Sonnet 4.5,9,10,0.0
Claude Sonnet 4.5,10,10,0.0
Claude Sonnet 4.5,1,11,6.643856189774724
Claude Sonnet 4.5,2,11,4.392317422778761
Claude Sonnet 4.5,3,11,3.321928094887362
Claude Sonnet 4.5,4,11,2.321928094887362
Claude Sonnet 4.5,5,11,1.584962500721156
Claude Sonnet 4.5,6,11,1.0
Claude Sonnet 4.5,7,11,0.0
Claude Sonnet 4.5,8,11,0.0
Claude Sonnet 4.5,9,11,0.0
Claude Sonnet 4.5,10,11,0.0
Claude Sonnet 4.5,1,12,6.643856189774724
Claude Sonnet 4.5,2,12,4.459431618637297
Claude Sonnet 4.5,3,12,3.0
Claude Sonnet 4.5,4,12,2.321928094887362
Claude Sonnet 4.5,5,12,2.0
Claude Sonnet 4.5,6,12,0.0
Claude Sonnet 4.5,7,12,0.0
Claude Sonnet 4.5,8,12,0.0
Claude Sonnet 4.5,9,12,0.0
Claude Sonnet 4.5,10,12,0.0
Claude Sonnet 4.5,1,13,6.643856189774724
Claude Sonnet 4.5,2,13,4.392317422778761
Claude Sonnet 4.5,3,13,3.321928094887362
Claude Sonnet 4.5,4,13,2.0
Claude Sonnet 4.5,5,13,1.584962500721156
Claude Sonnet 4.5,6,13,1.0
Claude Sonnet 4.5,7,13,0.0
Claude Sonnet 4.5,8,13,0.0
Claude Sonnet 4.5,9,13,0.0
Claude Sonnet 4.5,10,13,0.0
Claude Sonnet 4.5,1,14,6.643856189774724
Claude Sonnet 4.5,2,14,4.321928094887363
Claude Sonnet 4.5,3,14,3.0
Claude Sonnet 4.5,4,14,2.0
Claude Sonnet 4.5,5,14,1.584962500721156
Claude Sonnet 4.5,6,14,1.0
Claude Sonnet 4.5,7,14,0.0
Claude Sonnet 4.5,8,14,0.0
Claude Sonnet 4.5,9,14,0.0
Claude Sonnet 4.5,10,14,0.0
Claude Sonnet 4.5,1,15,6.643856189774724
Claude Sonnet 4.5,2,15,4.392317422778761
Claude Sonnet 4.5,3,15,3.169925001442312
Claude Sonnet 4.5,4,15,2.0
Claude Sonnet 4.5,5,15,1.584962500721156
Claude Sonnet 4.5,6,15,1.0
Claude Sonnet 4.5,7,15,0.0
Claude Sonnet 4.5,8,15,0.0
Claude Sonnet 4.5,9,15,0.0
Claude Sonnet 4.5,10,15,0.0
Claude Sonnet 4.5,1,16,6.643856189774724
Claude Sonnet 4.5,2,16,4.584962500721156
Claude Sonnet 4.5,3,16,3.4594316186372973
Claude Sonnet 4.5,4,16,2.0
Claude Sonnet 4.5,5,16,1.584962500721156
Claude Sonnet 4.5,6,16,1.0
Claude Sonnet 4.5,7,16,0.0
Claude Sonnet 4.5,8,16,0.0
Claude Sonnet 4.5,9,16,0.0
Claude Sonnet 4.5,10,16,0.0
Claude Sonnet 4.5,1,17,6.643856189774724
Claude Sonnet 4.5,2,17,4.392317422778761
Claude Sonnet 4.5,3,17,3.0
Claude Sonnet 4.5,4,17,2.321928094887362
Claude Sonnet 4.5,5,17,1.584962500721156
Claude Sonnet 4.5,6,17,1.0
Claude Sonnet 4.5,7,17,0.0
Claude Sonnet 4.5,8,17,0.0
Claude Sonnet 4.5,9,17,0.0
Claude Sonnet 4.5,10,17,0.0
Claude Sonnet 4.5,1,18,6.643856189774724
Claude Sonnet 4.5,2,18,4.459431618637297
Claude Sonnet 4.5,3,18,3.169925001442312
Claude Sonnet 4.5,4,18,2.321928094887362
Claude Sonnet 4.5,5,18,2.0
Claude Sonnet 4.5,6,18,1.0
Claude Sonnet 4.5,7,18,0.0
Claude Sonnet 4.5,8,18,0.0
Claude Sonnet 4.5,9,18,0.0
Claude Sonnet 4.5,10,18,0.0
Claude Sonnet 4.5,1,19,6.643856189774724
Claude Sonnet 4.5,2,19,4.459431618637297
Claude Sonnet 4.5,3,19,3.321928094887362
Claude Sonnet 4.5,4,19,2.321928094887362
Claude Sonnet 4.5,5,19,1.584962500721156
Claude Sonnet 4.5,6,19,1.0
Claude Sonnet 4.5,7,19,0.0
Claude Sonnet 4.5,8,19,0.0
Claude Sonnet 4.5,9,19,0.0
Claude Sonnet 4.5,10,19,0.0
Claude Sonnet 4.5,1,20,6.643856189774724
Claude Sonnet 4.5,2,20,4.392317422778761
Claude Sonnet 4.5,3,20,3.0
Claude Sonnet 4.5,4,20,2.321928094887362
Claude Sonnet 4.5,5,20,2.0
Claude Sonnet 4.5,6,20,0.0
Claude Sonnet 4.5,7,20,0.0
Claude Sonnet 4.5,8,20,0.0
Claude Sonnet 4.5,9,20,0.0
Claude Sonnet 4.5,10,20,0.0
Claude Sonnet 4.5,1,21,6.643856189774724
Claude Sonnet 4.5,2,21,4.523561956057013
Claude Sonnet 4.5,3,21,3.169925001442312
Claude Sonnet 4.5,4,21,2.321928094887362
Claude Sonnet 4.5,5,21,1.584962500721156
Claude Sonnet 4.5,6,21,1.0
Claude Sonnet 4.5,7,21,0.0
Claude Sonnet 4.5,8,21,0.0
Claude Sonnet 4.5,9,21,0.0
Claude Sonnet 4.5,10,21,0.0
Claude Sonnet 4.5,1,22,6.643856189774724
Claude Sonnet 4.5,2,22,4.523561956057013
Claude Sonnet 4.5,3,22,3.4594316186372973
Claude Sonnet 4.5,4,22,2.321928094887362
Claude Sonnet 4.5,5,22,1.584962500721156
Claude Sonnet 4.5,6,22,1.0
Claude Sonnet 4.5,7,22,0.0
Claude Sonnet 4.5,8,22,0.0
Claude Sonnet 4.5,9,22,0.0
Claude Sonnet 4.5,10,22,0.0
Claude Sonnet 4.5,1,23,6.643856189774724
Claude Sonnet 4.5,2,23,4.392317422778761
Claude Sonnet 4.5,3,23,3.169925001442312
Claude Sonnet 4.5,4,23,2.321928094887362
Claude Sonnet 4.5,5,23,2.0
Claude Sonnet 4.5,6,23,1.0
Claude Sonnet 4.5,7,23,0.0
Claude Sonnet 4.5,8,23,0.0
Claude Sonnet 4.5,9,23,0.0
Claude Sonnet 4.5,10,23,0.0
Claude Sonnet 4.5,1,24,6.643856189774724
Claude Sonnet 4.5,2,24,4.392317422778761
Claude Sonnet 4.5,3,24,3.584962500721156
Claude Sonnet 4.5,4,24,2.321928094887362
Claude Sonnet 4.5,5,24,2.0
Claude Sonnet 4.5,6,24,1.584962500721156
Claude Sonnet 4.5,7,24,1.0
Claude Sonnet 4.5,8,24,0.0
Claude Sonnet 4.5,9,24,0.0
Claude Sonnet 4.5,10,24,0.0
Claude Sonnet 4.5,1,25,6.643856189774724
Claude Sonnet 4.5,2,25,4.584962500721156
Claude Sonnet 4.5,3,25,3.321928094887362
Claude Sonnet 4.5,4,25,2.321928094887362
Claude Sonnet 4.5,5,25,2.0
Claude Sonnet 4.5,6,25,1.0
Claude Sonnet 4.5,7,25,0.0
Claude Sonnet 4.5,8,25,0.0
Claude Sonnet 4.5,9,25,0.0
Claude Sonnet 4.5,10,25,0.0
Claude Sonnet 4.5,1,26,6.643856189774724
Claude Sonnet 4.5,2,26,4.392317422778761
Claude Sonnet 4.5,3,26,3.321928094887362
Claude Sonnet 4.5,4,26,2.321928094887362
Claude Sonnet 4.5,5,26,2.0
Claude Sonnet 4.5,6,26,1.0
Claude Sonnet 4.5,7,26,0.0
Claude Sonnet 4.5,8,26,0.0
Claude Sonnet 4.5,9,26,0.0
Claude Sonnet 4.5,10,26,0.0
Claude Sonnet 4.5,1,27,6.643856189774724
Claude Sonnet 4.5,2,27,4.321928094887363
Claude Sonnet 4.5,3,27,2.807354922057604
Claude Sonnet 4.5,4,27,2.321928094887362
Claude Sonnet 4.5,5,27,1.584962500721156
Claude Sonnet 4.5,6,27,1.0
Claude Sonnet 4.5,7,27,0.0
Claude Sonnet 4.5,8,27,0.0
Claude Sonnet 4.5,9,27,0.0
Claude Sonnet 4.5,10,27,0.0
Claude Sonnet 4.5,1,28,6.643856189774724
Claude Sonnet 4.5,2,28,4.584962500721156
Claude Sonnet 4.5,3,28,3.321928094887362
Claude Sonnet 4.5,4,28,2.321928094887362
Claude Sonnet 4.5,5,28,1.584962500721156
Claude Sonnet 4.5,6,28,1.0
Claude Sonnet 4.5,7,28,0.0
Claude Sonnet 4.5,8,28,0.0
Claude Sonnet 4.5,9,28,0.0
Claude Sonnet 4.5,10,28,0.0
Claude Sonnet 4.5,1,29,6.643856189774724
Claude Sonnet 4.5,2,29,4.392317422778761
Claude Sonnet 4.5,3,29,3.169925001442312
Claude Sonnet 4.5,4,29,2.321928094887362
Claude Sonnet 4.5,5,29,1.584962500721156
Claude Sonnet 4.5,6,29,1.0
Claude Sonnet 4.5,7,29,0.0
Claude Sonnet 4.5,8,29,0.0
Claude Sonnet 4.5,9,29,0.0
Claude Sonnet 4.5,10,29,0.0
Claude Sonnet 4.5,1,30,6.643856189774724
Claude Sonnet 4.5,2,30,4.321928094887363
Claude Sonnet 4.5,3,30,3.321928094887362
Claude Sonnet 4.5,4,30,2.321928094887362
Claude Sonnet 4.5,5,30,1.584962500721156
Claude Sonnet 4.5,6,30,1.0
Claude Sonnet 4.5,7,30,0.0
Claude Sonnet 4.5,8,30,0.0
Claude Sonnet 4.5,9,30,0.0
Claude Sonnet 4.5,10,30,0.0
Oracle (Optimal),1,1,6.643856189774724
Oracle (Optimal),2,1,3.807354922057604
Oracle (Optimal),3,1,2.0
Oracle (Optimal),4,1,1.0
Oracle (Optimal),5,1,0.0
Oracle (Optimal),6,1,0.0
Oracle (Optimal),7,1,0.0
Oracle (Optimal),8,1,0.0
Oracle (Optimal),9,1,0.0
Oracle (Optimal),10,1,0.0
Oracle (Optimal),1,2,6.643856189774724
Oracle (Optimal),2,2,4.169925001442312
Oracle (Optimal),3,2,2.0
Oracle (Optimal),4,2,0.0
Oracle (Optimal),5,2,0.0
Oracle (Optimal),6,2,0.0
Oracle (Optimal),7,2,0.0
Oracle (Optimal),8,2,0.0
Oracle (Optimal),9,2,0.0
Oracle (Optimal),10,2,0.0
Oracle (Optimal),1,3,6.643856189774724
Oracle (Optimal),2,3,4.754887502163468
Oracle (Optimal),3,3,2.807354922057604
Oracle (Optimal),4,3,1.0
Oracle (Optimal),5,3,0.0
Oracle (Optimal),6,3,0.0
Oracle (Optimal),7,3,0.0
Oracle (Optimal),8,3,0.0
Oracle (Optimal),9,3,0.0
Oracle (Optimal),10,3,0.0
Oracle (Optimal),1,4,6.643856189774724
Oracle (Optimal),2,4,4.087462841250339
Oracle (Optimal),3,4,2.321928094887362
Oracle (Optimal),4,4,1.0
Oracle (Optimal),5,4,0.0
Oracle (Optimal),6,4,0.0
Oracle (Optimal),7,4,0.0
Oracle (Optimal),8,4,0.0
Oracle (Optimal),9,4,0.0
Oracle (Optimal),10,4,0.0
Oracle (Optimal),1,5,6.643856189774724
Oracle (Optimal),2,5,4.584962500721156
Oracle (Optimal),3,5,1.0
Oracle (Optimal),4,5,0.0
Oracle (Optimal),5,5,0.0
Oracle (Optimal),6,5,0.0
Oracle (Optimal),7,5,0.0
Oracle (Optimal),8,5,0.0
Oracle (Optimal),9,5,0.0
Oracle (Optimal),10,5,0.0
Oracle (Optimal),1,6,6.643856189774724
Oracle (Optimal),2,6,4.169925001442312
Oracle (Optimal),3,6,2.0
Oracle (Optimal),4,6,0.0
Oracle (Optimal),5,6,0.0
Oracle (Optimal),6,6,0.0
Oracle (Optimal),7,6,0.0
Oracle (Optimal),8,6,0.0
Oracle (Optimal),9,6,0.0
Oracle (Optimal),10,6,0.0
Oracle (Optimal),1,7,6.643856189774724
Oracle (Optimal),2,7,4.754887502163468
Oracle (Optimal),3,7,2.807354922057604
Oracle (Optimal),4,7,1.584962500721156
Oracle (Optimal),5,7,0.0
Oracle (Optimal),6,7,0.0
Oracle (Optimal),7,7,0.0
Oracle (Optimal),8,7,0.0
Oracle (Optimal),9,7,0.0
Oracle (Optimal),10,7,0.0
Oracle (Optimal),1,8,6.643856189774724
Oracle (Optimal),2,8,4.754887502163468
Oracle (Optimal),3,8,2.321928094887362
Oracle (Optimal),4,8,0.0
Oracle (Optimal),5,8,0.0
Oracle (Optimal),6,8,0.0
Oracle (Optimal),7,8,0.0
Oracle (Optimal),8,8,0.0
Oracle (Optimal),9,8,0.0
Oracle (Optimal),10,8,0.0
Oracle (Optimal),1,9,6.643856189774724
Oracle (Optimal),2,9,3.807354922057604
Oracle (Optimal),3,9,1.0
Oracle (Optimal),4,9,0.0
Oracle (Optimal),5,9,0.0
Oracle (Optimal),6,9,0.0
Oracle (Optimal),7,9,0.0
Oracle (Optimal),8,9,0.0
Oracle (Optimal),9,9,0.0
Oracle (Optimal),10,9,0.0
Oracle (Optimal),1,10,6.643856189774724
Oracle (Optimal),2,10,3.807354922057604
Oracle (Optimal),3,10,0.0
Oracle (Optimal),4,10,0.0
Oracle (Optimal),5,10,0.0
Oracle (Optimal),6,10,0.0
Oracle (Optimal),7,10,0.0
Oracle (Optimal),8,10,0.0
Oracle (Optimal),9,10,0.0
Oracle (Optimal),10,10,0.0
Oracle (Optimal),1,11,6.643856189774724
Oracle (Optimal),2,11,4.087462841250339
Oracle (Optimal),3,11,1.584962500721156
Oracle (Optimal),4,11,0.0
Oracle (Optimal),5,11,0.0
Oracle (Optimal),6,11,0.0
Oracle (Optimal),7,11,0.0
Oracle (Optimal),8,11,0.0
Oracle (Optimal),9,11,0.0
Oracle (Optimal),10,11,0.0
Oracle (Optimal),1,12,6.643856189774724
Oracle (Optimal),2,12,4.169925001442312
Oracle (Optimal),3,12,2.0
Oracle (Optimal),4,12,0.0
Oracle (Optimal),5,12,0.0
Oracle (Optimal),6,12,0.0
Oracle (Optimal),7,12,0.0
Oracle (Optimal),8,12,0.0
Oracle (Optimal),9,12,0.0
Oracle (Optimal),10,12,0.0
Oracle (Optimal),1,13,6.643856189774724
Oracle (Optimal),2,13,4.584962500721156
Oracle (Optimal),3,13,3.169925001442312
Oracle (Optimal),4,13,1.584962500721156
Oracle (Optimal),5,13,0.0
Oracle (Optimal),6,13,0.0
Oracle (Optimal),7,13,0.0
Oracle (Optimal),8,13,0.0
Oracle (Optimal),9,13,0.0
Oracle (Optimal),10,13,0.0
Oracle (Optimal),1,14,6.643856189774724
Oracle (Optimal),2,14,4.754887502163468
Oracle (Optimal),3,14,2.321928094887362
Oracle (Optimal),4,14,0.0
Oracle (Optimal),5,14,0.0
Oracle (Optimal),6,14,0.0
Oracle (Optimal),7,14,0.0
Oracle (Optimal),8,14,0.0
Oracle (Optimal),9,14,0.0
Oracle (Optimal),10,14,0.0
Oracle (Optimal),1,15,6.643856189774724
Oracle (Optimal),2,15,4.584962500721156
Oracle (Optimal),3,15,2.0
Oracle (Optimal),4,15,0.0
Oracle (Optimal),5,15,0.0
Oracle (Optimal),6,15,0.0
Oracle (Optimal),7,15,0.0
Oracle (Optimal),8,15,0.0
Oracle (Optimal),9,15,0.0
Oracle (Optimal),10,15,0.0
Oracle (Optimal),1,16,6.643856189774724
Oracle (Optimal),2,16,4.754887502163468
Oracle (Optimal),3,16,2.321928094887362
Oracle (Optimal),4,16,1.584962500721156
Oracle (Optimal),5,16,0.0
Oracle (Optimal),6,16,0.0
Oracle (Optimal),7,16,0.0
Oracle (Optimal),8,16,0.0
Oracle (Optimal),9,16,0.0
Oracle (Optimal),10,16,0.0
Oracle (Optimal),1,17,6.643856189774724
Oracle (Optimal),2,17,4.754887502163468
Oracle (Optimal),3,17,2.321928094887362
Oracle (Optimal),4,17,0.0
Oracle (Optimal),5,17,0.0
Oracle (Optimal),6,17,0.0
Oracle (Optimal),7,17,0.0
Oracle (Optimal),8,17,0.0
Oracle (Optimal),9,17,0.0
Oracle (Optimal),10,17,0.0
Oracle (Optimal),1,18,6.643856189774724
Oracle (Optimal),2,18,4.087462841250339
Oracle (Optimal),3,18,2.321928094887362
Oracle (Optimal),4,18,1.0
Oracle (Optimal),5,18,0.0
Oracle (Optimal),6,18,0.0
Oracle (Optimal),7,18,0.0
Oracle (Optimal),8,18,0.0
Oracle (Optimal),9,18,0.0
Oracle (Optimal),10,18,0.0
Oracle (Optimal),1,19,6.643856189774724
Oracle (Optimal),2,19,4.584962500721156
Oracle (Optimal),3,19,2.321928094887362
Oracle (Optimal),4,19,0.0
Oracle (Optimal),5,19,0.0
Oracle (Optimal),6,19,0.0
Oracle (Optimal),7,19,0.0
Oracle (Optimal),8,19,0.0
Oracle (Optimal),9,19,0.0
Oracle (Optimal),10,19,0.0
Oracle (Optimal),1,20,6.643856189774724
Oracle (Optimal),2,20,4.169925001442312
Oracle (Optimal),3,20,2.321928094887362
Oracle (Optimal),4,20,0.0
Oracle (Optimal),5,20,0.0
Oracle (Optimal),6,20,0.0
Oracle (Optimal),7,20,0.0
Oracle (Optimal),8,20,0.0
Oracle (Optimal),9,20,0.0
Oracle (Optimal),10,20,0.0
Oracle (Optimal),1,21,6.643856189774724
Oracle (Optimal),2,21,4.087462841250339
Oracle (Optimal),3,21,2.321928094887362
Oracle (Optimal),4,21,1.0
Oracle (Optimal),5,21,0.0
Oracle (Optimal),6,21,0.0
Oracle (Optimal),7,21,0.0
Oracle (Optimal),8,21,0.0
Oracle (Optimal),9,21,0.0
Oracle (Optimal),10,21,0.0
Oracle (Optimal),1,22,6.643856189774724
Oracle (Optimal),2,22,3.807354922057604
Oracle (Optimal),3,22,2.0
Oracle (Optimal),4,22,0.0
Oracle (Optimal),5,22,0.0
Oracle (Optimal),6,22,0.0
Oracle (Optimal),7,22,0.0
Oracle (Optimal),8,22,0.0
Oracle (Optimal),9,22,0.0
Oracle (Optimal),10,22,0.0
Oracle (Optimal),1,23,6.643856189774724
Oracle (Optimal),2,23,4.754887502163468
Oracle (Optimal),3,23,2.321928094887362
Oracle (Optimal),4,23,1.0
Oracle (Optimal),5,23,0.0
Oracle (Optimal),6,23,0.0
Oracle (Optimal),7,23,0.0
Oracle (Optimal),8,23,0.0
Oracle (Optimal),9,23,0.0
Oracle (Optimal),10,23,0.0
Oracle (Optimal),1,24,6.643856189774724
Oracle (Optimal),2,24,4.584962500721156
Oracle (Optimal),3,24,2.0
Oracle (Optimal),4,24,1.0
Oracle (Optimal),5,24,0.0
Oracle (Optimal),6,24,0.0
Oracle (Optimal),7,24,0.0
Oracle (Optimal),8,24,0.0
Oracle (Optimal),9,24,0.0
Oracle (Optimal),10,24,0.0
Oracle (Optimal),1,25,6.643856189774724
Oracle (Optimal),2,25,4.169925001442312
Oracle (Optimal),3,25,2.321928094887362
Oracle (Optimal),4,25,0.0
Oracle (Optimal),5,25,0.0
Oracle (Optimal),6,25,0.0
Oracle (Optimal),7,25,0.0
Oracle (Optimal),8,25,0.0
Oracle (Optimal),9,25,0.0
Oracle (Optimal),10,25,0.0
Oracle (Optimal),1,26,6.643856189774724
Oracle (Optimal),2,26,4.087462841250339
Oracle (Optimal),3,26,2.0
Oracle (Optimal),4,26,0.0
Oracle (Optimal),5,26,0.0
Oracle (Optimal),6,26,0.0
Oracle (Optimal),7,26,0.0
Oracle (Optimal),8,26,0.0
Oracle (Optimal),9,26,0.0
Oracle (Optimal),10,26,0.0
Oracle (Optimal),1,27,6.643856189774724
Oracle (Optimal),2,27,4.754887502163468
Oracle (Optimal),3,27,2.807354922057604
Oracle (Optimal),4,27,1.584962500721156
Oracle (Optimal),5,27,0.0
Oracle (Optimal),6,27,0.0
Oracle (Optimal),7,27,0.0
Oracle (Optimal),8,27,0.0
Oracle (Optimal),9,27,0.0
Oracle (Optimal),10,27,0.0
Oracle (Optimal),1,28,6.643856189774724
Oracle (Optimal),2,28,4.584962500721156
Oracle (Optimal),3,28,3.169925001442312
Oracle (Optimal),4,28,2.0
Oracle (Optimal),5,28,0.0
Oracle (Optimal),6,28,0.0
Oracle (Optimal),7,28,0.0
Oracle (Optimal),8,28,0.0
Oracle (Optimal),9,28,0.0
Oracle (Optimal),10,28,0.0
Oracle (Optimal),1,29,6.643856189774724
Oracle (Optimal),2,29,4.087462841250339
Oracle (Optimal),3,29,2.321928094887362
Oracle (Optimal),4,29,1.0
Oracle (Optimal),5,29,0.0
Oracle (Optimal),6,29,0.0
Oracle (Optimal),7,29,0.0
Oracle (Optimal),8,29,0.0
Oracle (Optimal),9,29,0.0
Oracle (Optimal),10,29,0.0
Oracle (Optimal),1,30,6.643856189774724
Oracle (Optimal),2,30,4.584962500721156
Oracle (Optimal),3,30,3.169925001442312
Oracle (Optimal),4,30,1.584962500721156
Oracle (Optimal),5,30,0.0
Oracle (Optimal),6,30,0.0
Oracle (Optimal),7,30,0.0
Oracle (Optimal),8,30,0.0
Oracle (Optimal),9,30,0.0
Oracle (Optimal),10,30,0.0


==> AI_Bilevel_Supplement/100-kary-oqa-dataset/plots/kary100_entropy_summary.csv <==
model,step,entropy_bits_mean,entropy_bits_std,entropy_bits_lo,entropy_bits_hi
Grok 4,1,6.643856189774727,2.710086169960177e-15,6.643856189774724,6.64385618977473
Grok 4,2,4.479373472668915,0.0722111611722316,4.407162311496684,4.551584633841147
Grok 4,3,3.2037826416211326,0.20274644737306854,3.001036194248064,3.4065290889942013
Grok 4,4,2.4162057517918396,0.33775799141196766,2.078447760379872,2.753963743203807
Grok 4,5,1.8353507263236726,0.35735737332500245,1.4779933529986702,2.192708099648675
Grok 4,6,1.2314787504086548,0.498605185752752,0.7328735646559028,1.7300839361614069
Grok 4,7,0.5,0.5085476277156078,0.0,1.0085476277156078
Grok 4,8,0.0,0.0,0.0,0.0
Grok 4,9,0.0,0.0,0.0,0.0
Grok 4,10,0.0,0.0,0.0,0.0
GPT 5,1,6.643856189774727,2.710086169960177e-15,6.643856189774724,6.64385618977473
GPT 5,2,4.442366982685002,0.0707370706070975,4.371629912077904,4.513104053292099
GPT 5,3,2.791840237452029,0.2606432465933922,2.5311969908586365,3.052483484045421
GPT 5,4,1.8339850002884623,0.20680192970944708,1.6271830705790153,2.0407869299979096
GPT 5,5,0.9974937501201926,0.40303662867664086,0.5944571214435517,1.4005303787968335
GPT 5,6,0.03333333333333333,0.18257418583505533,0.0,0.21590751916838866
GPT 5,7,0.0,0.0,0.0,0.0
GPT 5,8,0.0,0.0,0.0,0.0
GPT 5,9,0.0,0.0,0.0,0.0
GPT 5,10,0.0,0.0,0.0,0.0
Gemini 2.5 Pro,1,6.643856189774727,2.710086169960177e-15,6.643856189774724,6.64385618977473
Gemini 2.5 Pro,2,4.4478866599981055,0.09178825544506,4.3560984045530455,4.5396749154431655
Gemini 2.5 Pro,3,3.020887380432633,0.2131676683416478,2.8077197120909854,3.2340550487742807
Gemini 2.5 Pro,4,1.6422096869049005,0.331744323687475,1.3104653632174257,1.9739540105923754
Gemini 2.5 Pro,5,1.0559900001923084,0.5133864113818184,0.54260358881049,1.5693764115741269
Gemini 2.5 Pro,6,0.3,0.466091599699399,0.0,0.766091599699399
Gemini 2.5 Pro,7,0.0,0.0,0.0,0.0
Gemini 2.5 Pro,8,0.0,0.0,0.0,0.0
Gemini 2.5 Pro,9,0.0,0.0,0.0,0.0
Gemini 2.5 Pro,10,0.0,0.0,0.0,0.0
Claude Sonnet 4.5,1,6.643856189774727,2.710086169960177e-15,6.643856189774724,6.64385618977473
Claude Sonnet 4.5,2,4.448380928371438,0.08245878905125965,4.365922139320178,4.5308397174226975
Claude Sonnet 4.5,3,3.2000297644284745,0.22877536742288276,2.9712543970055916,3.4288051318513575
Claude Sonnet 4.5,4,2.2115150831118586,0.18629684119400608,2.0252182419178526,2.3978119243058647
Claude Sonnet 4.5,5,1.6761404171714755,0.2252070128344291,1.4509334043370465,1.9013474300059046
Claude Sonnet 4.5,6,0.9194987500240385,0.32945972438792104,0.5900390256361174,1.2489584744119595
Claude Sonnet 4.5,7,0.03333333333333333,0.18257418583505533,0.0,0.21590751916838866
Claude Sonnet 4.5,8,0.0,0.0,0.0,0.0
Claude Sonnet 4.5,9,0.0,0.0,0.0,0.0
Claude Sonnet 4.5,10,0.0,0.0,0.0,0.0
Oracle (Optimal),1,6.643856189774727,2.710086169960177e-15,6.643856189774724,6.64385618977473
Oracle (Optimal),2,4.357921975509996,0.34489300329513417,4.013028972214862,4.702814978805129
Oracle (Optimal),3,2.1793313136623085,0.6568670767980996,1.522464236864209,2.836198390460408
Oracle (Optimal),4,0.5974937501201926,0.6910902730713352,0.0,1.2885840231915278
Oracle (Optimal),5,0.0,0.0,0.0,0.0
Oracle (Optimal),6,0.0,0.0,0.0,0.0
Oracle (Optimal),7,0.0,0.0,0.0,0.0
Oracle (Optimal),8,0.0,0.0,0.0,0.0
Oracle (Optimal),9,0.0,0.0,0.0,0.0
Oracle (Optimal),10,0.0,0.0,0.0,0.0


==> AI_Bilevel_Supplement/100-kary-oqa-dataset/plots/kary100_entropy_summary.json <==
[
  {
    "model": "Grok 4",
    "step": 1,
    "entropy_bits_mean": 6.643856189774727,
    "entropy_bits_std": 2.710086169960177e-15,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.64385618977473
  },
  {
    "model": "Grok 4",
    "step": 2,
    "entropy_bits_mean": 4.479373472668915,
    "entropy_bits_std": 0.0722111611722316,
    "entropy_bits_lo": 4.407162311496684,
    "entropy_bits_hi": 4.551584633841147
  },
  {
    "model": "Grok 4",
    "step": 3,
    "entropy_bits_mean": 3.2037826416211326,
    "entropy_bits_std": 0.20274644737306854,
    "entropy_bits_lo": 3.001036194248064,
    "entropy_bits_hi": 3.4065290889942013
  },
  {
    "model": "Grok 4",
    "step": 4,
    "entropy_bits_mean": 2.4162057517918396,
    "entropy_bits_std": 0.33775799141196766,
    "entropy_bits_lo": 2.078447760379872,
    "entropy_bits_hi": 2.753963743203807
  },
  {
    "model": "Grok 4",
    "step": 5,
    "entropy_bits_mean": 1.8353507263236726,
    "entropy_bits_std": 0.35735737332500245,
    "entropy_bits_lo": 1.4779933529986702,
    "entropy_bits_hi": 2.192708099648675
  },
  {
    "model": "Grok 4",
    "step": 6,
    "entropy_bits_mean": 1.2314787504086548,
    "entropy_bits_std": 0.498605185752752,
    "entropy_bits_lo": 0.7328735646559028,
    "entropy_bits_hi": 1.7300839361614069
  },
  {
    "model": "Grok 4",
    "step": 7,
    "entropy_bits_mean": 0.5,
    "entropy_bits_std": 0.5085476277156078,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0085476277156078
  },
  {
    "model": "Grok 4",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Grok 4",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Grok 4",
    "step": 10,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 1,
    "entropy_bits_mean": 6.643856189774727,
    "entropy_bits_std": 2.710086169960177e-15,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.64385618977473
  },
  {
    "model": "GPT 5",
    "step": 2,
    "entropy_bits_mean": 4.442366982685002,
    "entropy_bits_std": 0.0707370706070975,
    "entropy_bits_lo": 4.371629912077904,
    "entropy_bits_hi": 4.513104053292099
  },
  {
    "model": "GPT 5",
    "step": 3,
    "entropy_bits_mean": 2.791840237452029,
    "entropy_bits_std": 0.2606432465933922,
    "entropy_bits_lo": 2.5311969908586365,
    "entropy_bits_hi": 3.052483484045421
  },
  {
    "model": "GPT 5",
    "step": 4,
    "entropy_bits_mean": 1.8339850002884623,
    "entropy_bits_std": 0.20680192970944708,
    "entropy_bits_lo": 1.6271830705790153,
    "entropy_bits_hi": 2.0407869299979096
  },
  {
    "model": "GPT 5",
    "step": 5,
    "entropy_bits_mean": 0.9974937501201926,
    "entropy_bits_std": 0.40303662867664086,
    "entropy_bits_lo": 0.5944571214435517,
    "entropy_bits_hi": 1.4005303787968335
  },
  {
    "model": "GPT 5",
    "step": 6,
    "entropy_bits_mean": 0.03333333333333333,
    "entropy_bits_std": 0.18257418583505533,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.21590751916838866
  },
  {
    "model": "GPT 5",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 10,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 1,
    "entropy_bits_mean": 6.643856189774727,
    "entropy_bits_std": 2.710086169960177e-15,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.64385618977473
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 2,
    "entropy_bits_mean": 4.4478866599981055,
    "entropy_bits_std": 0.09178825544506,
    "entropy_bits_lo": 4.3560984045530455,
    "entropy_bits_hi": 4.5396749154431655
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 3,
    "entropy_bits_mean": 3.020887380432633,
    "entropy_bits_std": 0.2131676683416478,
    "entropy_bits_lo": 2.8077197120909854,
    "entropy_bits_hi": 3.2340550487742807
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 4,
    "entropy_bits_mean": 1.6422096869049005,
    "entropy_bits_std": 0.331744323687475,
    "entropy_bits_lo": 1.3104653632174257,
    "entropy_bits_hi": 1.9739540105923754
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 5,
    "entropy_bits_mean": 1.0559900001923084,
    "entropy_bits_std": 0.5133864113818184,
    "entropy_bits_lo": 0.54260358881049,
    "entropy_bits_hi": 1.5693764115741269
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 6,
    "entropy_bits_mean": 0.3,
    "entropy_bits_std": 0.466091599699399,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.766091599699399
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 10,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 1,
    "entropy_bits_mean": 6.643856189774727,
    "entropy_bits_std": 2.710086169960177e-15,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.64385618977473
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 2,
    "entropy_bits_mean": 4.448380928371438,
    "entropy_bits_std": 0.08245878905125965,
    "entropy_bits_lo": 4.365922139320178,
    "entropy_bits_hi": 4.5308397174226975
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 3,
    "entropy_bits_mean": 3.2000297644284745,
    "entropy_bits_std": 0.22877536742288276,
    "entropy_bits_lo": 2.9712543970055916,
    "entropy_bits_hi": 3.4288051318513575
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 4,
    "entropy_bits_mean": 2.2115150831118586,
    "entropy_bits_std": 0.18629684119400608,
    "entropy_bits_lo": 2.0252182419178526,
    "entropy_bits_hi": 2.3978119243058647
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 5,
    "entropy_bits_mean": 1.6761404171714755,
    "entropy_bits_std": 0.2252070128344291,
    "entropy_bits_lo": 1.4509334043370465,
    "entropy_bits_hi": 1.9013474300059046
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 6,
    "entropy_bits_mean": 0.9194987500240385,
    "entropy_bits_std": 0.32945972438792104,
    "entropy_bits_lo": 0.5900390256361174,
    "entropy_bits_hi": 1.2489584744119595
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 7,
    "entropy_bits_mean": 0.03333333333333333,
    "entropy_bits_std": 0.18257418583505533,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.21590751916838866
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 10,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 1,
    "entropy_bits_mean": 6.643856189774727,
    "entropy_bits_std": 2.710086169960177e-15,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.64385618977473
  },
  {
    "model": "Oracle (Optimal)",
    "step": 2,
    "entropy_bits_mean": 4.357921975509996,
    "entropy_bits_std": 0.34489300329513417,
    "entropy_bits_lo": 4.013028972214862,
    "entropy_bits_hi": 4.702814978805129
  },
  {
    "model": "Oracle (Optimal)",
    "step": 3,
    "entropy_bits_mean": 2.1793313136623085,
    "entropy_bits_std": 0.6568670767980996,
    "entropy_bits_lo": 1.522464236864209,
    "entropy_bits_hi": 2.836198390460408
  },
  {
    "model": "Oracle (Optimal)",
    "step": 4,
    "entropy_bits_mean": 0.5974937501201926,
    "entropy_bits_std": 0.6910902730713352,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.2885840231915278
  },
  {
    "model": "Oracle (Optimal)",
    "step": 5,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 6,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 10,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  }
]

==> AI_Bilevel_Supplement/100-kary-oqa-dataset/prompts/prompt_plain.txt <==
This is a k-ary attributes dataset with 100 abstract objects. I have a hidden item in mind.
Ask questions about one attribute at a time from this list:
color, shape, material, size, pattern, origin, use_case, energy.
The answer will be a single value for that attribute, for example "red" or "triangle".
After each answer, show your current belief over remaining items and how many candidates are left.
If you can estimate entropy mentally, include it. Do not run code or use tools.
Stop when only one candidate remains, or when multiple items have an identical attribute vector and cannot be separated.


==> AI_Bilevel_Supplement/100-kary-oqa-dataset/prompts/prompt_strict_json.txt <==
You are playing the Optimal Question Asking game on the 100_KARY dataset.

Rules:
1) Ask exactly ONE attribute question per turn about one of these attributes: color, shape, material, size, pattern, origin, use_case, energy.
2) I will answer with a single value for that attribute, such as "red", "triangle", or "indoor". Treat my answers as perfectly accurate and consistent with a single hidden item from the dataset.
3) Start from a uniform prior over all 300 items. After each answer, update your belief over the remaining items using deterministic filtering.
4) Items that share the exact same attribute vector are indistinguishable. You may stop when only one such equivalence class remains.
5) At every turn you must reply with a single JSON object and nothing else.

The JSON object must have this shape:

{
  "question": "<your next attribute question>",
  "belief": {
    "0000": 0.01,
    "0001": 0.01
    // ...
  },
  "entropy_bits": 5.32,
  "stop": false,
  "thought": "<very brief rationale for why this question is informative>"
}

Requirements:
- "question" is a single attribute question, for example "What is the color".
- "belief" is a probability distribution over item identifiers like "0000", "0001", up to "012b". Probabilities must be nonnegative and sum to 1.
- "entropy_bits" is the Shannon entropy of the belief in bits.
- "stop" is true only when you are ready to stop asking questions. When "stop" is true you should still return a valid belief and entropy, but you should not ask another question afterward.
- "thought" should be short and to the point.

Return only the JSON object, with no surrounding text, code fences, or comments.


==> AI_Bilevel_Supplement/100-kary-oqa-dataset/prompts/prompt_system.txt <==
You are a careful planner that asks the most informative next question. Follow the rules exactly. Keep outputs compact and machine-parseable.


==> AI_Bilevel_Supplement/100-kary-oqa-dataset/prompts/prompt_template_generic.txt <==
Ask k-ary attribute questions to identify the hidden item. Return only your next question.


==> AI_Bilevel_Supplement/100-places-oqa-dataset/data/100_Places.json <==
{
  "Amazon Rainforest": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": true,
    "unesco": false
  },
  "Amsterdam": {
    "capital_city": true,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Angkor Wat": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Antelope Canyon": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Athens": {
    "capital_city": true,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Baghdad": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Banff National Park": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": true
  },
  "Bangkok": {
    "capital_city": true,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": false
  },
  "Barcelona": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Berlin": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": true,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Black Forest": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Bogota": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Bora Bora": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": false
  },
  "Bryce Canyon National Park": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Buenos Aires": {
    "capital_city": true,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Cairo": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Canary Islands": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": true,
    "island": true,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Cape Town": {
    "capital_city": true,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Chichen Itza": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Cinque Terre": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Cusco": {
    "capital_city": false,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Death Valley": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Dubai": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Etosha National Park": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": false
  },
  "Fiordland National Park": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Galapagos Islands": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Giant's Causeway": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Grand Canyon": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Great Barrier Reef": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Great Ocean Road": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Ha Long Bay": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Hawaii Volcanoes National Park": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": true,
    "unesco": true
  },
  "Helsinki": {
    "capital_city": true,
    "city": true,
    "coastal": true,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": false,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": true
  },
  "Hong Kong": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": true,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": false
  },
  "Iguazu Falls": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Istanbul": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Jeju Island": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Jerusalem": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Johannesburg": {
    "capital_city": false,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Karachi": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Kruger National Park": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": false
  },
  "Lake Baikal": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Lake Titicaca": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Lima": {
    "capital_city": true,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Lisbon": {
    "capital_city": true,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Los Angeles": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Machu Picchu": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Madrid": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Marrakech": {
    "capital_city": false,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": true,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Mexico City": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Mont Blanc": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Mount Etna": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Mount Everest": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Mount Fuji": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": true,
    "desert": false,
    "island": true,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Mount Kilimanjaro": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Mount Rainier National Park": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Mount Sinai": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": true,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Mumbai": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": true,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Nairobi": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": false
  },
  "Namib Desert": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "New York City": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": true,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Niagara Falls": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Oslo": {
    "capital_city": true,
    "city": true,
    "coastal": true,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Pamukkale": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Paris": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": true,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Patagonia": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": true,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Petra": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": true,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Phoenix": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Plitvice Lakes": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Prague": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": true,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Pyramids of Giza": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Quito": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Rapa Nui": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": true,
    "mountainous": false,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Reykjavik": {
    "capital_city": true,
    "city": true,
    "coastal": true,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": true,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Rio de Janeiro": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Rome": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Sahara Desert": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Salar de Uyuni": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Santiago (de Chile)": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Seychelles": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": true,
    "unesco": true
  },
  "Shanghai": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Skellig Michael": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": true,
    "cultural_site": true,
    "desert": false,
    "island": true,
    "mountainous": true,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Stonehenge": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": true,
    "mountainous": false,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Svalbard": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Sydney": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Table Mountain": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Taj Mahal": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Tehran": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": true,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "The Dead Sea": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "The Great Wall of China": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": true,
    "desert": true,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Tokyo": {
    "capital_city": true,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Toronto": {
    "capital_city": false,
    "city": true,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Uluru": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Vancouver": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Venice": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": true,
    "mountainous": false,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Victoria Falls": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Yellowstone National Park": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": true
  },
  "Yosemite National Park": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Zhangjiajie": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Zion National Park": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  }
}

==> AI_Bilevel_Supplement/100-places-oqa-dataset/data/attributes.txt <==
capital_city
city
coastal
cold
cultural_site
desert
island
mountainous
natural_site
population_large
tourist_hotspot
tropical
unesco


==> AI_Bilevel_Supplement/100-places-oqa-dataset/data/equivalence_classes.json <==
{
  "num_items": 100,
  "num_classes": 100,
  "classes": [
    {
      "members": [
        "Amazon Rainforest"
      ]
    },
    {
      "members": [
        "Amsterdam"
      ]
    },
    {
      "members": [
        "Angkor Wat"
      ]
    },
    {
      "members": [
        "Antelope Canyon"
      ]
    },
    {
      "members": [
        "Athens"
      ]
    },
    {
      "members": [
        "Baghdad"
      ]
    },
    {
      "members": [
        "Banff National Park"
      ]
    },
    {
      "members": [
        "Bangkok"
      ]
    },
    {
      "members": [
        "Barcelona"
      ]
    },
    {
      "members": [
        "Berlin"
      ]
    },
    {
      "members": [
        "Black Forest"
      ]
    },
    {
      "members": [
        "Bogota"
      ]
    },
    {
      "members": [
        "Bora Bora"
      ]
    },
    {
      "members": [
        "Bryce Canyon National Park"
      ]
    },
    {
      "members": [
        "Buenos Aires"
      ]
    },
    {
      "members": [
        "Cairo"
      ]
    },
    {
      "members": [
        "Canary Islands"
      ]
    },
    {
      "members": [
        "Cape Town"
      ]
    },
    {
      "members": [
        "Chichen Itza"
      ]
    },
    {
      "members": [
        "Cinque Terre"
      ]
    },
    {
      "members": [
        "Cusco"
      ]
    },
    {
      "members": [
        "Death Valley"
      ]
    },
    {
      "members": [
        "Dubai"
      ]
    },
    {
      "members": [
        "Etosha National Park"
      ]
    },
    {
      "members": [
        "Fiordland National Park"
      ]
    },
    {
      "members": [
        "Galapagos Islands"
      ]
    },
    {
      "members": [
        "Giant's Causeway"
      ]
    },
    {
      "members": [
        "Grand Canyon"
      ]
    },
    {
      "members": [
        "Great Barrier Reef"
      ]
    },
    {
      "members": [
        "Great Ocean Road"
      ]
    },
    {
      "members": [
        "Ha Long Bay"
      ]
    },
    {
      "members": [
        "Hawaii Volcanoes National Park"
      ]
    },
    {
      "members": [
        "Helsinki"
      ]
    },
    {
      "members": [
        "Hong Kong"
      ]
    },
    {
      "members": [
        "Iguazu Falls"
      ]
    },
    {
      "members": [
        "Istanbul"
      ]
    },
    {
      "members": [
        "Jeju Island"
      ]
    },
    {
      "members": [
        "Jerusalem"
      ]
    },
    {
      "members": [
        "Johannesburg"
      ]
    },
    {
      "members": [
        "Karachi"
      ]
    },
    {
      "members": [
        "Kruger National Park"
      ]
    },
    {
      "members": [
        "Lake Baikal"
      ]
    },
    {
      "members": [
        "Lake Titicaca"
      ]
    },
    {
      "members": [
        "Lima"
      ]
    },
    {
      "members": [
        "Lisbon"
      ]
    },
    {
      "members": [
        "Los Angeles"
      ]
    },
    {
      "members": [
        "Machu Picchu"
      ]
    },
    {
      "members": [
        "Madrid"
      ]
    },
    {
      "members": [
        "Marrakech"
      ]
    },
    {
      "members": [
        "Mexico City"
      ]
    },
    {
      "members": [
        "Mont Blanc"
      ]
    },
    {
      "members": [
        "Mount Etna"
      ]
    },
    {
      "members": [
        "Mount Everest"
      ]
    },
    {
      "members": [
        "Mount Fuji"
      ]
    },
    {
      "members": [
        "Mount Kilimanjaro"
      ]
    },
    {
      "members": [
        "Mount Rainier National Park"
      ]
    },
    {
      "members": [
        "Mount Sinai"
      ]
    },
    {
      "members": [
        "Mumbai"
      ]
    },
    {
      "members": [
        "Nairobi"
      ]
    },
    {
      "members": [
        "Namib Desert"
      ]
    },
    {
      "members": [
        "New York City"
      ]
    },
    {
      "members": [
        "Niagara Falls"
      ]
    },
    {
      "members": [
        "Oslo"
      ]
    },
    {
      "members": [
        "Pamukkale"
      ]
    },
    {
      "members": [
        "Paris"
      ]
    },
    {
      "members": [
        "Patagonia"
      ]
    },
    {
      "members": [
        "Petra"
      ]
    },
    {
      "members": [
        "Phoenix"
      ]
    },
    {
      "members": [
        "Plitvice Lakes"
      ]
    },
    {
      "members": [
        "Prague"
      ]
    },
    {
      "members": [
        "Pyramids of Giza"
      ]
    },
    {
      "members": [
        "Quito"
      ]
    },
    {
      "members": [
        "Rapa Nui"
      ]
    },
    {
      "members": [
        "Reykjavik"
      ]
    },
    {
      "members": [
        "Rio de Janeiro"
      ]
    },
    {
      "members": [
        "Rome"
      ]
    },
    {
      "members": [
        "Sahara Desert"
      ]
    },
    {
      "members": [
        "Salar de Uyuni"
      ]
    },
    {
      "members": [
        "Santiago (de Chile)"
      ]
    },
    {
      "members": [
        "Seychelles"
      ]
    },
    {
      "members": [
        "Shanghai"
      ]
    },
    {
      "members": [
        "Skellig Michael"
      ]
    },
    {
      "members": [
        "Stonehenge"
      ]
    },
    {
      "members": [
        "Svalbard"
      ]
    },
    {
      "members": [
        "Sydney"
      ]
    },
    {
      "members": [
        "Table Mountain"
      ]
    },
    {
      "members": [
        "Taj Mahal"
      ]
    },
    {
      "members": [
        "Tehran"
      ]
    },
    {
      "members": [
        "The Dead Sea"
      ]
    },
    {
      "members": [
        "The Great Wall of China"
      ]
    },
    {
      "members": [
        "Tokyo"
      ]
    },
    {
      "members": [
        "Toronto"
      ]
    },
    {
      "members": [
        "Uluru"
      ]
    },
    {
      "members": [
        "Vancouver"
      ]
    },
    {
      "members": [
        "Venice"
      ]
    },
    {
      "members": [
        "Victoria Falls"
      ]
    },
    {
      "members": [
        "Yellowstone National Park"
      ]
    },
    {
      "members": [
        "Yosemite National Park"
      ]
    },
    {
      "members": [
        "Zhangjiajie"
      ]
    },
    {
      "members": [
        "Zion National Park"
      ]
    }
  ],
  "attribute_order": [
    "capital_city",
    "city",
    "coastal",
    "cold",
    "cultural_site",
    "desert",
    "island",
    "mountainous",
    "natural_site",
    "population_large",
    "tourist_hotspot",
    "tropical",
    "unesco"
  ],
  "num_equivalence_classes": 100,
  "num_classes_with_duplicates": 0
}

==> AI_Bilevel_Supplement/100-places-oqa-dataset/data/items.json <==
{
  "Amazon Rainforest": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Angkor Wat": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Antelope Canyon": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": true,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Amsterdam": {
    "city": true,
    "capital_city": true,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Athens": {
    "city": true,
    "capital_city": true,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Baghdad": {
    "city": true,
    "capital_city": true,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": true
  },
  "Bangkok": {
    "city": true,
    "capital_city": true,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Banff National Park": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Barcelona": {
    "city": true,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Berlin": {
    "city": true,
    "capital_city": true,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": false,
    "cultural_site": true,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Black Forest": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Bogota": {
    "city": true,
    "capital_city": true,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": true
  },
  "Bora Bora": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": true,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Buenos Aires": {
    "city": true,
    "capital_city": true,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Bryce Canyon National Park": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": true,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Cairo": {
    "city": true,
    "capital_city": true,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Canary Islands": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": true,
    "desert": true,
    "tropical": true,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Cape Town": {
    "city": true,
    "capital_city": true,
    "coastal": true,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Chichen Itza": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": true,
    "tropical": true,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Cinque Terre": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Cusco": {
    "city": true,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Death Valley": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": true,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Dubai": {
    "city": true,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Etosha National Park": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": true,
    "tropical": true,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Fiordland National Park": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Galapagos Islands": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": true,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Giant's Causeway": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Grand Canyon": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Great Barrier Reef": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Great Ocean Road": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Ha Long Bay": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": false,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Hawaii Volcanoes National Park": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": true,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Helsinki": {
    "city": true,
    "capital_city": true,
    "coastal": true,
    "island": true,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": false,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Hong Kong": {
    "city": true,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": true,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Iguazu Falls": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Istanbul": {
    "city": true,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Jeju Island": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": true,
    "desert": false,
    "tropical": true,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Jerusalem": {
    "city": true,
    "capital_city": true,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Johannesburg": {
    "city": true,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Karachi": {
    "city": true,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": true
  },
  "Kruger National Park": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Lake Baikal": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": true,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Lake Titicaca": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": true,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Lima": {
    "city": true,
    "capital_city": true,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Lisbon": {
    "city": true,
    "capital_city": true,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": true
  },
  "Los Angeles": {
    "city": true,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Machu Picchu": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Madrid": {
    "city": true,
    "capital_city": true,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Marrakech": {
    "city": true,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Mexico City": {
    "city": true,
    "capital_city": true,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Mont Blanc": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Mount Etna": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Mount Everest": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Mount Fuji": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": true,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Mount Kilimanjaro": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": true,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Mount Rainier National Park": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Mount Sinai": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": true,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Mumbai": {
    "city": true,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": false,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Namib Desert": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Nairobi": {
    "city": true,
    "capital_city": true,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": true
  },
  "New York City": {
    "city": true,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Niagara Falls": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Oslo": {
    "city": true,
    "capital_city": true,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Pamukkale": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Paris": {
    "city": true,
    "capital_city": true,
    "coastal": false,
    "island": true,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Patagonia": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": true,
    "desert": true,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Petra": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Phoenix": {
    "city": true,
    "capital_city": true,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": true
  },
  "Plitvice Lakes": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Prague": {
    "city": true,
    "capital_city": true,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Pyramids of Giza": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Quito": {
    "city": true,
    "capital_city": true,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Rapa Nui": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": false,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Reykjavik": {
    "city": true,
    "capital_city": true,
    "coastal": true,
    "island": true,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Rio de Janeiro": {
    "city": true,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": false,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Rome": {
    "city": true,
    "capital_city": true,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Sahara Desert": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Salar de Uyuni": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": true,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Santiago (de Chile)": {
    "city": true,
    "capital_city": true,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Seychelles": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": false,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Shanghai": {
    "city": true,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Skellig Michael": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Stonehenge": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": true,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Svalbard": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Sydney": {
    "city": true,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Table Mountain": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Taj Mahal": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Tehran": {
    "city": true,
    "capital_city": true,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": true
  },
  "The Dead Sea": {
    "city": false,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": false
  },
  "The Great Wall of China": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": true,
    "tropical": false,
    "cold": true,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Tokyo": {
    "city": true,
    "capital_city": true,
    "coastal": true,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Toronto": {
    "city": true,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": true
  },
  "Uluru": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Vancouver": {
    "city": true,
    "capital_city": false,
    "coastal": true,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": false,
    "population_large": true
  },
  "Venice": {
    "city": true,
    "capital_city": false,
    "coastal": true,
    "island": true,
    "mountainous": false,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": false,
    "cultural_site": true,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Victoria Falls": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": false,
    "desert": false,
    "tropical": true,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Yellowstone National Park": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": true,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": false,
    "population_large": false
  },
  "Yosemite National Park": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": false,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Zhangjiajie": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": false,
    "tropical": true,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": true,
    "tourist_hotspot": true,
    "population_large": false
  },
  "Zion National Park": {
    "city": false,
    "capital_city": false,
    "coastal": false,
    "island": false,
    "mountainous": true,
    "desert": true,
    "tropical": false,
    "cold": false,
    "natural_site": true,
    "cultural_site": false,
    "unesco": false,
    "tourist_hotspot": true,
    "population_large": false
  }
}

==> AI_Bilevel_Supplement/100-places-oqa-dataset/data/items.txt <==
Amazon Rainforest
Amsterdam
Angkor Wat
Antelope Canyon
Athens
Baghdad
Banff National Park
Bangkok
Barcelona
Berlin
Black Forest
Bogota
Bora Bora
Bryce Canyon National Park
Buenos Aires
Cairo
Canary Islands
Cape Town
Chichen Itza
Cinque Terre
Cusco
Death Valley
Dubai
Etosha National Park
Fiordland National Park
Galapagos Islands
Giant's Causeway
Grand Canyon
Great Barrier Reef
Great Ocean Road
Ha Long Bay
Hawaii Volcanoes National Park
Helsinki
Hong Kong
Iguazu Falls
Istanbul
Jeju Island
Jerusalem
Johannesburg
Karachi
Kruger National Park
Lake Baikal
Lake Titicaca
Lima
Lisbon
Los Angeles
Machu Picchu
Madrid
Marrakech
Mexico City
Mont Blanc
Mount Etna
Mount Everest
Mount Fuji
Mount Kilimanjaro
Mount Rainier National Park
Mount Sinai
Mumbai
Nairobi
Namib Desert
New York City
Niagara Falls
Oslo
Pamukkale
Paris
Patagonia
Petra
Phoenix
Plitvice Lakes
Prague
Pyramids of Giza
Quito
Rapa Nui
Reykjavik
Rio de Janeiro
Rome
Sahara Desert
Salar de Uyuni
Santiago (de Chile)
Seychelles
Shanghai
Skellig Michael
Stonehenge
Svalbard
Sydney
Table Mountain
Taj Mahal
Tehran
The Dead Sea
The Great Wall of China
Tokyo
Toronto
Uluru
Vancouver
Venice
Victoria Falls
Yellowstone National Park
Yosemite National Park
Zhangjiajie
Zion National Park

==> AI_Bilevel_Supplement/100-places-oqa-dataset/metadata.json <==
{
  "dataset_id": "100_places",
  "domain": "PLACES",
  "object_type": "place",
  "tier": 100,
  "created_utc": "2025-11-28T00:00:00Z",
  "num_items": 100,
  "num_attributes": 13,
  "attributes": [
    "capital_city",
    "city",
    "coastal",
    "cold",
    "cultural_site",
    "desert",
    "island",
    "mountainous",
    "natural_site",
    "population_large",
    "tourist_hotspot",
    "tropical",
    "unesco"
  ],
  "duplicates_present": false,
  "num_equivalence_classes": 100
}

==> AI_Bilevel_Supplement/100-places-oqa-dataset/plots/100_places_entropy_seeds.csv <==
model,seed,step,entropy_bits
GPT 5,1,1,6.643856189774724
GPT 5,1,2,6.066089190457772
GPT 5,1,3,5.247927513443585
GPT 5,1,4,4.169925001442312
GPT 5,1,5,2.584962500721156
GPT 5,1,6,0
GPT 5,1,7,0
GPT 5,1,8,0
GPT 5,2,1,6.643856189774724
GPT 5,2,2,6.129283016944966
GPT 5,2,3,5.285402218862249
GPT 5,2,4,4.087462841250339
GPT 5,2,5,2.584962500721156
GPT 5,2,6,0
GPT 5,2,7,0
GPT 5,2,8,0
GPT 5,3,1,6.643856189774724
GPT 5,3,2,6.22881869049588
GPT 5,3,3,5.285402218862249
GPT 5,3,4,4.169925001442312
GPT 5,3,5,2.584962500721156
GPT 5,3,6,0
GPT 5,3,7,0
GPT 5,3,8,0
GPT 5,4,1,6.643856189774724
GPT 5,4,2,6.266786540694901
GPT 5,4,3,5.357552004618084
GPT 5,4,4,4.169925001442312
GPT 5,4,5,2.321928094887362
GPT 5,4,6,0
GPT 5,4,7,0
GPT 5,4,8,0
GPT 5,5,1,6.643856189774724
GPT 5,5,2,6.247927513443585
GPT 5,5,3,5.321928094887363
GPT 5,5,4,4.169925001442312
GPT 5,5,5,2.584962500721156
GPT 5,5,6,0
GPT 5,5,7,0
GPT 5,5,8,0
GPT 5,6,1,6.643856189774724
GPT 5,6,2,6.247927513443585
GPT 5,6,3,5.357552004618084
GPT 5,6,4,4.169925001442312
GPT 5,6,5,2.584962500721156
GPT 5,6,6,0
GPT 5,6,7,0
GPT 5,6,8,0
GPT 5,7,1,6.643856189774724
GPT 5,7,2,6.189824558880018
GPT 5,7,3,5.247927513443585
GPT 5,7,4,4.087462841250339
GPT 5,7,5,2.807354922057604
GPT 5,7,6,0
GPT 5,7,7,0
GPT 5,7,8,0
GPT 5,8,1,6.643856189774724
GPT 5,8,2,6.169925001442312
GPT 5,8,3,5.321928094887363
GPT 5,8,4,4.247927513443585
GPT 5,8,5,2.584962500721156
GPT 5,8,6,0
GPT 5,8,7,0
GPT 5,8,8,0
GPT 5,9,1,6.643856189774724
GPT 5,9,2,6.22881869049588
GPT 5,9,3,5.321928094887363
GPT 5,9,4,4.169925001442312
GPT 5,9,5,2.807354922057604
GPT 5,9,6,0
GPT 5,9,7,0
GPT 5,9,8,0
GPT 5,10,1,6.643856189774724
GPT 5,10,2,6.20945336562895
GPT 5,10,3,5.357552004618084
GPT 5,10,4,4.169925001442312
GPT 5,10,5,2.321928094887362
GPT 5,10,6,0
GPT 5,10,7,0
GPT 5,10,8,0
Gemini 2.5 Pro,1,1,6.643856189774724
Gemini 2.5 Pro,1,2,6.169925001442312
Gemini 2.5 Pro,1,3,5.129283016944966
Gemini 2.5 Pro,1,4,4.321928094887363
Gemini 2.5 Pro,1,5,2.807354922057604
Gemini 2.5 Pro,1,6,1
Gemini 2.5 Pro,1,7,0
Gemini 2.5 Pro,1,8,0
Gemini 2.5 Pro,2,1,6.643856189774724
Gemini 2.5 Pro,2,2,6.169925001442312
Gemini 2.5 Pro,2,3,5.129283016944966
Gemini 2.5 Pro,2,4,4.247927513443585
Gemini 2.5 Pro,2,5,2.584962500721156
Gemini 2.5 Pro,2,6,1
Gemini 2.5 Pro,2,7,0
Gemini 2.5 Pro,2,8,0
Gemini 2.5 Pro,3,1,6.643856189774724
Gemini 2.5 Pro,3,2,6.169925001442312
Gemini 2.5 Pro,3,3,5.20945336562895
Gemini 2.5 Pro,3,4,4.247927513443585
Gemini 2.5 Pro,3,5,2.807354922057604
Gemini 2.5 Pro,3,6,1
Gemini 2.5 Pro,3,7,0
Gemini 2.5 Pro,3,8,0
Gemini 2.5 Pro,4,1,6.643856189774724
Gemini 2.5 Pro,4,2,6.108524456778169
Gemini 2.5 Pro,4,3,5.247927513443585
Gemini 2.5 Pro,4,4,4.247927513443585
Gemini 2.5 Pro,4,5,3
Gemini 2.5 Pro,4,6,1
Gemini 2.5 Pro,4,7,0
Gemini 2.5 Pro,4,8,0
Gemini 2.5 Pro,5,1,6.643856189774724
Gemini 2.5 Pro,5,2,6.22881869049588
Gemini 2.5 Pro,5,3,5.20945336562895
Gemini 2.5 Pro,5,4,4.321928094887363
Gemini 2.5 Pro,5,5,2.807354922057604
Gemini 2.5 Pro,5,6,1
Gemini 2.5 Pro,5,7,0
Gemini 2.5 Pro,5,8,0
Gemini 2.5 Pro,6,1,6.643856189774724
Gemini 2.5 Pro,6,2,6.20945336562895
Gemini 2.5 Pro,6,3,5.169925001442312
Gemini 2.5 Pro,6,4,4.247927513443585
Gemini 2.5 Pro,6,5,2.807354922057604
Gemini 2.5 Pro,6,6,1
Gemini 2.5 Pro,6,7,0
Gemini 2.5 Pro,6,8,0
Gemini 2.5 Pro,7,1,6.643856189774724
Gemini 2.5 Pro,7,2,6.22881869049588
Gemini 2.5 Pro,7,3,5.247927513443585
Gemini 2.5 Pro,7,4,4.321928094887363
Gemini 2.5 Pro,7,5,2.807354922057604
Gemini 2.5 Pro,7,6,1
Gemini 2.5 Pro,7,7,0
Gemini 2.5 Pro,7,8,0
Gemini 2.5 Pro,8,1,6.643856189774724
Gemini 2.5 Pro,8,2,6.20945336562895
Gemini 2.5 Pro,8,3,5.129283016944966
Gemini 2.5 Pro,8,4,4.392317422778761
Gemini 2.5 Pro,8,5,2.584962500721156
Gemini 2.5 Pro,8,6,1
Gemini 2.5 Pro,8,7,0
Gemini 2.5 Pro,8,8,0
Gemini 2.5 Pro,9,1,6.643856189774724
Gemini 2.5 Pro,9,2,6.266786540694901
Gemini 2.5 Pro,9,3,5.169925001442312
Gemini 2.5 Pro,9,4,4.523561956057013
Gemini 2.5 Pro,9,5,2.807354922057604
Gemini 2.5 Pro,9,6,1
Gemini 2.5 Pro,9,7,0
Gemini 2.5 Pro,9,8,0
Gemini 2.5 Pro,10,1,6.643856189774724
Gemini 2.5 Pro,10,2,6.189824558880018
Gemini 2.5 Pro,10,3,5.087462841250339
Gemini 2.5 Pro,10,4,4.459431618637297
Gemini 2.5 Pro,10,5,3
Gemini 2.5 Pro,10,6,1
Gemini 2.5 Pro,10,7,0
Gemini 2.5 Pro,10,8,0
Claude Sonnet 4.5,1,1,6.643856189774724
Claude Sonnet 4.5,1,2,6.285402218862249
Claude Sonnet 4.5,1,3,5.392317422778761
Claude Sonnet 4.5,1,4,4.584962500721156
Claude Sonnet 4.5,1,5,3.169925001442312
Claude Sonnet 4.5,1,6,1.584962500721156
Claude Sonnet 4.5,1,7,1
Claude Sonnet 4.5,1,8,0
Claude Sonnet 4.5,2,1,6.643856189774724
Claude Sonnet 4.5,2,2,6.266786540694901
Claude Sonnet 4.5,2,3,5.392317422778761
Claude Sonnet 4.5,2,4,4.523561956057013
Claude Sonnet 4.5,2,5,2.807354922057604
Claude Sonnet 4.5,2,6,1.584962500721156
Claude Sonnet 4.5,2,7,1
Claude Sonnet 4.5,2,8,0
Claude Sonnet 4.5,3,1,6.643856189774724
Claude Sonnet 4.5,3,2,6.285402218862249
Claude Sonnet 4.5,3,3,5.459431618637297
Claude Sonnet 4.5,3,4,4.459431618637297
Claude Sonnet 4.5,3,5,3
Claude Sonnet 4.5,3,6,1.584962500721156
Claude Sonnet 4.5,3,7,1
Claude Sonnet 4.5,3,8,0
Claude Sonnet 4.5,4,1,6.643856189774724
Claude Sonnet 4.5,4,2,6.321928094887363
Claude Sonnet 4.5,4,3,5.357552004618084
Claude Sonnet 4.5,4,4,4.392317422778761
Claude Sonnet 4.5,4,5,2.807354922057604
Claude Sonnet 4.5,4,6,1.584962500721156
Claude Sonnet 4.5,4,7,1
Claude Sonnet 4.5,4,8,0
Claude Sonnet 4.5,5,1,6.643856189774724
Claude Sonnet 4.5,5,2,6.285402218862249
Claude Sonnet 4.5,5,3,5.357552004618084
Claude Sonnet 4.5,5,4,4.459431618637297
Claude Sonnet 4.5,5,5,3
Claude Sonnet 4.5,5,6,1.584962500721156
Claude Sonnet 4.5,5,7,1
Claude Sonnet 4.5,5,8,0
Claude Sonnet 4.5,6,1,6.643856189774724
Claude Sonnet 4.5,6,2,6.266786540694901
Claude Sonnet 4.5,6,3,5.357552004618084
Claude Sonnet 4.5,6,4,4.459431618637297
Claude Sonnet 4.5,6,5,3
Claude Sonnet 4.5,6,6,1.584962500721156
Claude Sonnet 4.5,6,7,1
Claude Sonnet 4.5,6,8,0
Claude Sonnet 4.5,7,1,6.643856189774724
Claude Sonnet 4.5,7,2,6.303780748177103
Claude Sonnet 4.5,7,3,5.426264754702098
Claude Sonnet 4.5,7,4,4.459431618637297
Claude Sonnet 4.5,7,5,3
Claude Sonnet 4.5,7,6,1.584962500721156
Claude Sonnet 4.5,7,7,1
Claude Sonnet 4.5,7,8,0
Claude Sonnet 4.5,8,1,6.643856189774724
Claude Sonnet 4.5,8,2,6.22881869049588
Claude Sonnet 4.5,8,3,5.426264754702098
Claude Sonnet 4.5,8,4,4.321928094887363
Claude Sonnet 4.5,8,5,3
Claude Sonnet 4.5,8,6,1.584962500721156
Claude Sonnet 4.5,8,7,1
Claude Sonnet 4.5,8,8,0
Claude Sonnet 4.5,9,1,6.643856189774724
Claude Sonnet 4.5,9,2,6.321928094887363
Claude Sonnet 4.5,9,3,5.459431618637297
Claude Sonnet 4.5,9,4,4.392317422778761
Claude Sonnet 4.5,9,5,3
Claude Sonnet 4.5,9,6,1.584962500721156
Claude Sonnet 4.5,9,7,1
Claude Sonnet 4.5,9,8,0
Claude Sonnet 4.5,10,1,6.643856189774724
Claude Sonnet 4.5,10,2,6.285402218862249
Claude Sonnet 4.5,10,3,5.426264754702098
Claude Sonnet 4.5,10,4,4.584962500721156
Claude Sonnet 4.5,10,5,3.169925001442312
Claude Sonnet 4.5,10,6,1.584962500721156
Claude Sonnet 4.5,10,7,1
Claude Sonnet 4.5,10,8,0
Grok 4,1,1,6.643856189774724
Grok 4,1,2,6.22881869049588
Grok 4,1,3,5.554588851677638
Grok 4,1,4,4.700439718141092
Grok 4,1,5,3.321928094887362
Grok 4,1,6,1
Grok 4,1,7,0
Grok 4,1,8,0
Grok 4,2,1,6.643856189774724
Grok 4,2,2,6.285402218862249
Grok 4,2,3,5.614709844115208
Grok 4,2,4,4.700439718141092
Grok 4,2,5,3.321928094887362
Grok 4,2,6,1
Grok 4,2,7,0
Grok 4,2,8,0
Grok 4,3,1,6.643856189774724
Grok 4,3,2,6.459431618637297
Grok 4,3,3,5.554588851677638
Grok 4,3,4,4.700439718141092
Grok 4,3,5,3.459431618637297
Grok 4,3,6,1
Grok 4,3,7,0
Grok 4,3,8,0
Grok 4,4,1,6.643856189774724
Grok 4,4,2,6.321928094887363
Grok 4,4,3,5.491853096329675
Grok 4,4,4,4.807354922057604
Grok 4,4,5,3.459431618637297
Grok 4,4,6,1
Grok 4,4,7,0
Grok 4,4,8,0
Grok 4,5,1,6.643856189774724
Grok 4,5,2,6.392317422778761
Grok 4,5,3,5.491853096329675
Grok 4,5,4,4.643856189774724
Grok 4,5,5,3.321928094887362
Grok 4,5,6,1
Grok 4,5,7,0
Grok 4,5,8,0
Grok 4,6,1,6.643856189774724
Grok 4,6,2,6.303780748177103
Grok 4,6,3,5.614709844115208
Grok 4,6,4,4.754887502163468
Grok 4,6,5,3.321928094887362
Grok 4,6,6,1
Grok 4,6,7,0
Grok 4,6,8,0
Grok 4,7,1,6.643856189774724
Grok 4,7,2,6.409390936137702
Grok 4,7,3,5.672425341971495
Grok 4,7,4,4.700439718141092
Grok 4,7,5,3.321928094887362
Grok 4,7,6,1
Grok 4,7,7,0
Grok 4,7,8,0
Grok 4,8,1,6.643856189774724
Grok 4,8,2,6.375039431346925
Grok 4,8,3,5.614709844115208
Grok 4,8,4,4.643856189774724
Grok 4,8,5,3.321928094887362
Grok 4,8,6,1
Grok 4,8,7,0
Grok 4,8,8,0
Grok 4,9,1,6.643856189774724
Grok 4,9,2,6.339850002884624
Grok 4,9,3,5.584962500721156
Grok 4,9,4,4.643856189774724
Grok 4,9,5,3.169925001442312
Grok 4,9,6,1
Grok 4,9,7,0
Grok 4,9,8,0
Grok 4,10,1,6.643856189774724
Grok 4,10,2,6.375039431346925
Grok 4,10,3,5.584962500721156
Grok 4,10,4,4.857980995127572
Grok 4,10,5,3.459431618637297
Grok 4,10,6,1
Grok 4,10,7,0
Grok 4,10,8,0
Oracle,1,1,6.643856189774724
Oracle,1,2,6.189824558880018
Oracle,1,3,5.129283016944966
Oracle,1,4,4
Oracle,1,5,2.321928094887362
Oracle,1,6,0
Oracle,1,7,0
Oracle,1,8,0
Oracle,2,1,6.643856189774724
Oracle,2,2,6.108524456778169
Oracle,2,3,5.129283016944966
Oracle,2,4,4.087462841250339
Oracle,2,5,2.321928094887362
Oracle,2,6,0
Oracle,2,7,0
Oracle,2,8,0
Oracle,3,1,6.643856189774724
Oracle,3,2,6.169925001442312
Oracle,3,3,5.129283016944966
Oracle,3,4,4.087462841250339
Oracle,3,5,2.321928094887362
Oracle,3,6,0
Oracle,3,7,0
Oracle,3,8,0
Oracle,4,1,6.643856189774724
Oracle,4,2,6.169925001442312
Oracle,4,3,5.087462841250339
Oracle,4,4,4.169925001442312
Oracle,4,5,2.321928094887362
Oracle,4,6,0
Oracle,4,7,0
Oracle,4,8,0
Oracle,5,1,6.643856189774724
Oracle,5,2,6.149747119504682
Oracle,5,3,5.129283016944966
Oracle,5,4,4.087462841250339
Oracle,5,5,2.321928094887362
Oracle,5,6,0
Oracle,5,7,0
Oracle,5,8,0
Oracle,6,1,6.643856189774724
Oracle,6,2,6.20945336562895
Oracle,6,3,5.129283016944966
Oracle,6,4,4.087462841250339
Oracle,6,5,2.321928094887362
Oracle,6,6,0
Oracle,6,7,0
Oracle,6,8,0
Oracle,7,1,6.643856189774724
Oracle,7,2,6.189824558880018
Oracle,7,3,5.247927513443585
Oracle,7,4,4
Oracle,7,5,2.321928094887362
Oracle,7,6,0
Oracle,7,7,0
Oracle,7,8,0
Oracle,8,1,6.643856189774724
Oracle,8,2,6.22881869049588
Oracle,8,3,5.20945336562895
Oracle,8,4,4.087462841250339
Oracle,8,5,2.321928094887362
Oracle,8,6,0
Oracle,8,7,0
Oracle,8,8,0
Oracle,9,1,6.643856189774724
Oracle,9,2,6.169925001442312
Oracle,9,3,5.087462841250339
Oracle,9,4,4
Oracle,9,5,2.584962500721156
Oracle,9,6,0
Oracle,9,7,0
Oracle,9,8,0
Oracle,10,1,6.643856189774724
Oracle,10,2,6.149747119504682
Oracle,10,3,5.129283016944966
Oracle,10,4,4.087462841250339
Oracle,10,5,2.321928094887362
Oracle,10,6,0
Oracle,10,7,0
Oracle,10,8,0


==> AI_Bilevel_Supplement/100-places-oqa-dataset/plots/100_places_entropy_summary.csv <==
model,step,entropy_bits_mean,entropy_bits_std,entropy_bits_lo,entropy_bits_hi
Claude Sonnet 4.5,1,6.643856189774725,0.000000000000001,6.643856189774724,6.643856189774724
Claude Sonnet 4.5,2,6.285163758528651,0.026268352774626,6.22881869049588,6.321928094887363
Claude Sonnet 4.5,3,5.405494836079265,0.037888461690009,5.357552004618084,5.459431618637297
Claude Sonnet 4.5,4,4.46377763724934,0.079596278636901,4.321928094887363,4.584962500721156
Claude Sonnet 4.5,5,2.995455984699983,0.114789713646622,2.807354922057604,3.169925001442312
Claude Sonnet 4.5,6,1.584962500721156,0,1.584962500721156,1.584962500721156
Claude Sonnet 4.5,7,1,0,1,1
Claude Sonnet 4.5,8,0,0,0,0
GPT 5,1,6.643856189774725,0.000000000000001,6.643856189774724,6.643856189774724
GPT 5,2,6.198485408192785,0.058926256401318,6.066089190457772,6.266786540694901
GPT 5,3,5.310509976312801,0.040154583626927,5.247927513443585,5.357552004618084
GPT 5,4,4.161232820604044,0.043507318382441,4.087462841250339,4.247927513443585
GPT 5,5,2.576834103821687,0.153827912642309,2.321928094887362,2.807354922057604
GPT 5,6,0,0,0,0
GPT 5,7,0,0,0,0
GPT 5,8,0,0,0,0
Gemini 2.5 Pro,1,6.643856189774725,0.000000000000001,6.643856189774724,6.643856189774724
Gemini 2.5 Pro,2,6.195145467292969,0.04153236623602,6.108524456778169,6.266786540694901
Gemini 2.5 Pro,3,5.172992365311494,0.051918205161268,5.087462841250339,5.247927513443585
Gemini 2.5 Pro,4,4.333280533590949,0.09226790127976,4.247927513443585,4.523561956057013
Gemini 2.5 Pro,5,2.801405453378794,0.131448495035523,2.584962500721156,3
Gemini 2.5 Pro,6,1,0,1,1
Gemini 2.5 Pro,7,0,0,0,0
Gemini 2.5 Pro,8,0,0,0,0
Grok 4,1,6.643856189774725,0.000000000000001,6.643856189774724,6.643856189774724
Grok 4,2,6.349099859555483,0.063580049605125,6.22881869049588,6.459431618637297
Grok 4,3,5.577936377177406,0.053846668681343,5.491853096329675,5.672425341971495
Grok 4,4,4.715355086123718,0.068260589650675,4.643856189774724,4.857980995127572
Grok 4,5,3.347978842667838,0.085463549510064,3.169925001442312,3.459431618637297
Grok 4,6,1,0,1,1
Grok 4,7,0,0,0,0
Grok 4,8,0,0,0,0
Oracle,1,6.643856189774725,0.000000000000001,6.643856189774724,6.643856189774724
Oracle,2,6.173571487399933,0.032053541276562,6.108524456778169,6.22881869049588
Oracle,3,5.140800466324301,0.047618419908399,5.087462841250339,5.247927513443585
Oracle,4,4.069470204894435,0.051489711624668,4,4.169925001442312
Oracle,5,2.348231535470742,0.078910321750138,2.321928094887362,2.584962500721156
Oracle,6,0,0,0,0
Oracle,7,0,0,0,0
Oracle,8,0,0,0,0


==> AI_Bilevel_Supplement/100-places-oqa-dataset/plots/100_places_entropy_summary.json <==
[
  {
    "model": "Claude Sonnet 4.5",
    "step": 1,
    "entropy_bits_mean": 6.643856189774725,
    "entropy_bits_std": 1e-15,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.643856189774724
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 2,
    "entropy_bits_mean": 6.285163758528651,
    "entropy_bits_std": 0.026268352774626,
    "entropy_bits_lo": 6.22881869049588,
    "entropy_bits_hi": 6.321928094887363
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 3,
    "entropy_bits_mean": 5.405494836079265,
    "entropy_bits_std": 0.037888461690009,
    "entropy_bits_lo": 5.357552004618084,
    "entropy_bits_hi": 5.459431618637297
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 4,
    "entropy_bits_mean": 4.46377763724934,
    "entropy_bits_std": 0.079596278636901,
    "entropy_bits_lo": 4.321928094887363,
    "entropy_bits_hi": 4.584962500721156
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 5,
    "entropy_bits_mean": 2.995455984699983,
    "entropy_bits_std": 0.114789713646622,
    "entropy_bits_lo": 2.807354922057604,
    "entropy_bits_hi": 3.169925001442312
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 6,
    "entropy_bits_mean": 1.584962500721156,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 1.584962500721156,
    "entropy_bits_hi": 1.584962500721156
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 7,
    "entropy_bits_mean": 1.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 1,
    "entropy_bits_mean": 6.643856189774725,
    "entropy_bits_std": 1e-15,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.643856189774724
  },
  {
    "model": "GPT 5",
    "step": 2,
    "entropy_bits_mean": 6.198485408192785,
    "entropy_bits_std": 0.058926256401318,
    "entropy_bits_lo": 6.066089190457772,
    "entropy_bits_hi": 6.266786540694901
  },
  {
    "model": "GPT 5",
    "step": 3,
    "entropy_bits_mean": 5.310509976312801,
    "entropy_bits_std": 0.040154583626927,
    "entropy_bits_lo": 5.247927513443585,
    "entropy_bits_hi": 5.357552004618084
  },
  {
    "model": "GPT 5",
    "step": 4,
    "entropy_bits_mean": 4.161232820604044,
    "entropy_bits_std": 0.043507318382441,
    "entropy_bits_lo": 4.087462841250339,
    "entropy_bits_hi": 4.247927513443585
  },
  {
    "model": "GPT 5",
    "step": 5,
    "entropy_bits_mean": 2.576834103821687,
    "entropy_bits_std": 0.153827912642309,
    "entropy_bits_lo": 2.321928094887362,
    "entropy_bits_hi": 2.807354922057604
  },
  {
    "model": "GPT 5",
    "step": 6,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 1,
    "entropy_bits_mean": 6.643856189774725,
    "entropy_bits_std": 1e-15,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.643856189774724
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 2,
    "entropy_bits_mean": 6.195145467292969,
    "entropy_bits_std": 0.04153236623602,
    "entropy_bits_lo": 6.108524456778169,
    "entropy_bits_hi": 6.266786540694901
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 3,
    "entropy_bits_mean": 5.172992365311494,
    "entropy_bits_std": 0.051918205161268,
    "entropy_bits_lo": 5.087462841250339,
    "entropy_bits_hi": 5.247927513443585
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 4,
    "entropy_bits_mean": 4.333280533590949,
    "entropy_bits_std": 0.09226790127976,
    "entropy_bits_lo": 4.247927513443585,
    "entropy_bits_hi": 4.523561956057013
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 5,
    "entropy_bits_mean": 2.801405453378794,
    "entropy_bits_std": 0.131448495035523,
    "entropy_bits_lo": 2.584962500721156,
    "entropy_bits_hi": 3.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 6,
    "entropy_bits_mean": 1.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Grok 4",
    "step": 1,
    "entropy_bits_mean": 6.643856189774725,
    "entropy_bits_std": 1e-15,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.643856189774724
  },
  {
    "model": "Grok 4",
    "step": 2,
    "entropy_bits_mean": 6.349099859555483,
    "entropy_bits_std": 0.063580049605125,
    "entropy_bits_lo": 6.22881869049588,
    "entropy_bits_hi": 6.459431618637297
  },
  {
    "model": "Grok 4",
    "step": 3,
    "entropy_bits_mean": 5.577936377177406,
    "entropy_bits_std": 0.053846668681343,
    "entropy_bits_lo": 5.491853096329675,
    "entropy_bits_hi": 5.672425341971495
  },
  {
    "model": "Grok 4",
    "step": 4,
    "entropy_bits_mean": 4.715355086123718,
    "entropy_bits_std": 0.068260589650675,
    "entropy_bits_lo": 4.643856189774724,
    "entropy_bits_hi": 4.857980995127572
  },
  {
    "model": "Grok 4",
    "step": 5,
    "entropy_bits_mean": 3.347978842667838,
    "entropy_bits_std": 0.085463549510064,
    "entropy_bits_lo": 3.169925001442312,
    "entropy_bits_hi": 3.459431618637297
  },
  {
    "model": "Grok 4",
    "step": 6,
    "entropy_bits_mean": 1.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Grok 4",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Grok 4",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle",
    "step": 1,
    "entropy_bits_mean": 6.643856189774725,
    "entropy_bits_std": 1e-15,
    "entropy_bits_lo": 6.643856189774724,
    "entropy_bits_hi": 6.643856189774724
  },
  {
    "model": "Oracle",
    "step": 2,
    "entropy_bits_mean": 6.173571487399933,
    "entropy_bits_std": 0.032053541276562,
    "entropy_bits_lo": 6.108524456778169,
    "entropy_bits_hi": 6.22881869049588
  },
  {
    "model": "Oracle",
    "step": 3,
    "entropy_bits_mean": 5.140800466324301,
    "entropy_bits_std": 0.047618419908399,
    "entropy_bits_lo": 5.087462841250339,
    "entropy_bits_hi": 5.247927513443585
  },
  {
    "model": "Oracle",
    "step": 4,
    "entropy_bits_mean": 4.069470204894435,
    "entropy_bits_std": 0.051489711624668,
    "entropy_bits_lo": 4.0,
    "entropy_bits_hi": 4.169925001442312
  },
  {
    "model": "Oracle",
    "step": 5,
    "entropy_bits_mean": 2.348231535470742,
    "entropy_bits_std": 0.078910321750138,
    "entropy_bits_lo": 2.321928094887362,
    "entropy_bits_hi": 2.584962500721156
  },
  {
    "model": "Oracle",
    "step": 6,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  }
]

==> AI_Bilevel_Supplement/100-places-oqa-dataset/plots/README.txt <==
100 Places: Posterior Entropy Across Steps

This folder contains a compact dataset and plots for five series:
- GPT 5
- Gemini 2.5 Pro
- Claude Sonnet 4.5
- Grok 4
- Oracle

Files
- 100_places_entropy_summary.csv         Tidy table of mean entropy and standard deviation per step
- 100_places_entropy_summary.json        JSON version of the same table
- 100_places_entropy_seeds.csv           Per run entropy samples (10 seeds per model and step)
- 100_places_entropy_plot.png            Main entropy plot used in the paper or report
- make_plot.py                           Script that recreates the figure from the summary CSV

Conventions
- Entropy is defined as log2(# of remaining candidates) at each step.
- Runs stop when the remaining set is a single item or a single equivalence class.
- Error bars are ±1 std; the plotting script clips the lower whisker at 0 when the mean is very small.

Usage
- To regenerate the main figure, run:

  cd plots
  python make_plot.py


==> AI_Bilevel_Supplement/100-places-oqa-dataset/prompts/prompt_plain.txt <==
This is a PLACES attributes dataset. I have a hidden place in mind.
Ask only yes/no questions about one attribute at a time from this list:
capital_city, city, coastal, cold, cultural_site, desert, island, mountainous, natural_site, population_large, tourist_hotspot, tropical, unesco.
After each answer, show your current belief over remaining places and how many candidates are left.
If you can estimate entropy mentally, include it. Do not run code or use tools.
Stop when only one candidate remains, or when multiple places have an identical attribute vector and cannot be separated.


==> AI_Bilevel_Supplement/100-places-oqa-dataset/prompts/prompt_strict_json.txt <==
You are playing the Optimal Question Asking game on the 100_PLACES dataset.

Rules:
1) Ask exactly ONE yes/no question per turn about an attribute from this list: capital_city, city, coastal, cold, cultural_site, desert, island, mountainous, natural_site, population_large, tourist_hotspot, tropical, unesco.
2) After I reply "Yes" or "No", update your belief over the remaining places using uniform priors and deterministic answers.
3) When multiple places share an identical attribute vector, treat them as one equivalence class. It is acceptable to stop when exactly one equivalence class remains.
4) Output ONLY this JSON object each turn:
{
  "question": "<your yes/no attribute question>",
  "belief": {"<place>": probability, ...},
  "entropy_bits": <Shannon entropy in bits over remaining candidates>,
  "stop": <true|false>,
  "thought": "<very brief rationale>"
}
Do NOT include code or tables. Keep rationale short and high level.
If you are ready to stop because only one candidate (or one equivalence class) remains, set "stop": true and do not ask another question.


==> AI_Bilevel_Supplement/100-places-oqa-dataset/prompts/prompt_system.txt <==
You are a careful planner that asks the most informative next question. Follow the rules exactly. Keep outputs compact and machine-parseable.


==> AI_Bilevel_Supplement/200-kary-oqa-dataset/data/attributes.txt <==
color
shape
material
size
pattern
origin
use_case
energy


==> AI_Bilevel_Supplement/200-kary-oqa-dataset/data/equivalence_classes.json <==
{
  "attribute_order": [
    "color",
    "shape",
    "material",
    "size",
    "pattern",
    "origin",
    "use_case",
    "energy"
  ],
  "num_items": 200,
  "num_equivalence_classes": 200,
  "num_classes_with_duplicates": 0,
  "classes": [
    {
      "members": [
        "0000"
      ]
    },
    {
      "members": [
        "0001"
      ]
    },
    {
      "members": [
        "0002"
      ]
    },
    {
      "members": [
        "0003"
      ]
    },
    {
      "members": [
        "0004"
      ]
    },
    {
      "members": [
        "0005"
      ]
    },
    {
      "members": [
        "0006"
      ]
    },
    {
      "members": [
        "0007"
      ]
    },
    {
      "members": [
        "0008"
      ]
    },
    {
      "members": [
        "0009"
      ]
    },
    {
      "members": [
        "000a"
      ]
    },
    {
      "members": [
        "000b"
      ]
    },
    {
      "members": [
        "000c"
      ]
    },
    {
      "members": [
        "000d"
      ]
    },
    {
      "members": [
        "000e"
      ]
    },
    {
      "members": [
        "000f"
      ]
    },
    {
      "members": [
        "0010"
      ]
    },
    {
      "members": [
        "0011"
      ]
    },
    {
      "members": [
        "0012"
      ]
    },
    {
      "members": [
        "0013"
      ]
    },
    {
      "members": [
        "0014"
      ]
    },
    {
      "members": [
        "0015"
      ]
    },
    {
      "members": [
        "0016"
      ]
    },
    {
      "members": [
        "0017"
      ]
    },
    {
      "members": [
        "0018"
      ]
    },
    {
      "members": [
        "0019"
      ]
    },
    {
      "members": [
        "001a"
      ]
    },
    {
      "members": [
        "001b"
      ]
    },
    {
      "members": [
        "001c"
      ]
    },
    {
      "members": [
        "001d"
      ]
    },
    {
      "members": [
        "001e"
      ]
    },
    {
      "members": [
        "001f"
      ]
    },
    {
      "members": [
        "0020"
      ]
    },
    {
      "members": [
        "0021"
      ]
    },
    {
      "members": [
        "0022"
      ]
    },
    {
      "members": [
        "0023"
      ]
    },
    {
      "members": [
        "0024"
      ]
    },
    {
      "members": [
        "0025"
      ]
    },
    {
      "members": [
        "0026"
      ]
    },
    {
      "members": [
        "0027"
      ]
    },
    {
      "members": [
        "0028"
      ]
    },
    {
      "members": [
        "0029"
      ]
    },
    {
      "members": [
        "002a"
      ]
    },
    {
      "members": [
        "002b"
      ]
    },
    {
      "members": [
        "002c"
      ]
    },
    {
      "members": [
        "002d"
      ]
    },
    {
      "members": [
        "002e"
      ]
    },
    {
      "members": [
        "002f"
      ]
    },
    {
      "members": [
        "0030"
      ]
    },
    {
      "members": [
        "0031"
      ]
    },
    {
      "members": [
        "0032"
      ]
    },
    {
      "members": [
        "0033"
      ]
    },
    {
      "members": [
        "0034"
      ]
    },
    {
      "members": [
        "0035"
      ]
    },
    {
      "members": [
        "0036"
      ]
    },
    {
      "members": [
        "0037"
      ]
    },
    {
      "members": [
        "0038"
      ]
    },
    {
      "members": [
        "0039"
      ]
    },
    {
      "members": [
        "003a"
      ]
    },
    {
      "members": [
        "003b"
      ]
    },
    {
      "members": [
        "003c"
      ]
    },
    {
      "members": [
        "003d"
      ]
    },
    {
      "members": [
        "003e"
      ]
    },
    {
      "members": [
        "003f"
      ]
    },
    {
      "members": [
        "0040"
      ]
    },
    {
      "members": [
        "0041"
      ]
    },
    {
      "members": [
        "0042"
      ]
    },
    {
      "members": [
        "0043"
      ]
    },
    {
      "members": [
        "0044"
      ]
    },
    {
      "members": [
        "0045"
      ]
    },
    {
      "members": [
        "0046"
      ]
    },
    {
      "members": [
        "0047"
      ]
    },
    {
      "members": [
        "0048"
      ]
    },
    {
      "members": [
        "0049"
      ]
    },
    {
      "members": [
        "004a"
      ]
    },
    {
      "members": [
        "004b"
      ]
    },
    {
      "members": [
        "004c"
      ]
    },
    {
      "members": [
        "004d"
      ]
    },
    {
      "members": [
        "004e"
      ]
    },
    {
      "members": [
        "004f"
      ]
    },
    {
      "members": [
        "0050"
      ]
    },
    {
      "members": [
        "0051"
      ]
    },
    {
      "members": [
        "0052"
      ]
    },
    {
      "members": [
        "0053"
      ]
    },
    {
      "members": [
        "0054"
      ]
    },
    {
      "members": [
        "0055"
      ]
    },
    {
      "members": [
        "0056"
      ]
    },
    {
      "members": [
        "0057"
      ]
    },
    {
      "members": [
        "0058"
      ]
    },
    {
      "members": [
        "0059"
      ]
    },
    {
      "members": [
        "005a"
      ]
    },
    {
      "members": [
        "005b"
      ]
    },
    {
      "members": [
        "005c"
      ]
    },
    {
      "members": [
        "005d"
      ]
    },
    {
      "members": [
        "005e"
      ]
    },
    {
      "members": [
        "005f"
      ]
    },
    {
      "members": [
        "0060"
      ]
    },
    {
      "members": [
        "0061"
      ]
    },
    {
      "members": [
        "0062"
      ]
    },
    {
      "members": [
        "0063"
      ]
    },
    {
      "members": [
        "0064"
      ]
    },
    {
      "members": [
        "0065"
      ]
    },
    {
      "members": [
        "0066"
      ]
    },
    {
      "members": [
        "0067"
      ]
    },
    {
      "members": [
        "0068"
      ]
    },
    {
      "members": [
        "0069"
      ]
    },
    {
      "members": [
        "006a"
      ]
    },
    {
      "members": [
        "006b"
      ]
    },
    {
      "members": [
        "006c"
      ]
    },
    {
      "members": [
        "006d"
      ]
    },
    {
      "members": [
        "006e"
      ]
    },
    {
      "members": [
        "006f"
      ]
    },
    {
      "members": [
        "0070"
      ]
    },
    {
      "members": [
        "0071"
      ]
    },
    {
      "members": [
        "0072"
      ]
    },
    {
      "members": [
        "0073"
      ]
    },
    {
      "members": [
        "0074"
      ]
    },
    {
      "members": [
        "0075"
      ]
    },
    {
      "members": [
        "0076"
      ]
    },
    {
      "members": [
        "0077"
      ]
    },
    {
      "members": [
        "0078"
      ]
    },
    {
      "members": [
        "0079"
      ]
    },
    {
      "members": [
        "007a"
      ]
    },
    {
      "members": [
        "007b"
      ]
    },
    {
      "members": [
        "007c"
      ]
    },
    {
      "members": [
        "007d"
      ]
    },
    {
      "members": [
        "007e"
      ]
    },
    {
      "members": [
        "007f"
      ]
    },
    {
      "members": [
        "0080"
      ]
    },
    {
      "members": [
        "0081"
      ]
    },
    {
      "members": [
        "0082"
      ]
    },
    {
      "members": [
        "0083"
      ]
    },
    {
      "members": [
        "0084"
      ]
    },
    {
      "members": [
        "0085"
      ]
    },
    {
      "members": [
        "0086"
      ]
    },
    {
      "members": [
        "0087"
      ]
    },
    {
      "members": [
        "0088"
      ]
    },
    {
      "members": [
        "0089"
      ]
    },
    {
      "members": [
        "008a"
      ]
    },
    {
      "members": [
        "008b"
      ]
    },
    {
      "members": [
        "008c"
      ]
    },
    {
      "members": [
        "008d"
      ]
    },
    {
      "members": [
        "008e"
      ]
    },
    {
      "members": [
        "008f"
      ]
    },
    {
      "members": [
        "0090"
      ]
    },
    {
      "members": [
        "0091"
      ]
    },
    {
      "members": [
        "0092"
      ]
    },
    {
      "members": [
        "0093"
      ]
    },
    {
      "members": [
        "0094"
      ]
    },
    {
      "members": [
        "0095"
      ]
    },
    {
      "members": [
        "0096"
      ]
    },
    {
      "members": [
        "0097"
      ]
    },
    {
      "members": [
        "0098"
      ]
    },
    {
      "members": [
        "0099"
      ]
    },
    {
      "members": [
        "009a"
      ]
    },
    {
      "members": [
        "009b"
      ]
    },
    {
      "members": [
        "009c"
      ]
    },
    {
      "members": [
        "009d"
      ]
    },
    {
      "members": [
        "009e"
      ]
    },
    {
      "members": [
        "009f"
      ]
    },
    {
      "members": [
        "00a0"
      ]
    },
    {
      "members": [
        "00a1"
      ]
    },
    {
      "members": [
        "00a2"
      ]
    },
    {
      "members": [
        "00a3"
      ]
    },
    {
      "members": [
        "00a4"
      ]
    },
    {
      "members": [
        "00a5"
      ]
    },
    {
      "members": [
        "00a6"
      ]
    },
    {
      "members": [
        "00a7"
      ]
    },
    {
      "members": [
        "00a8"
      ]
    },
    {
      "members": [
        "00a9"
      ]
    },
    {
      "members": [
        "00aa"
      ]
    },
    {
      "members": [
        "00ab"
      ]
    },
    {
      "members": [
        "00ac"
      ]
    },
    {
      "members": [
        "00ad"
      ]
    },
    {
      "members": [
        "00ae"
      ]
    },
    {
      "members": [
        "00af"
      ]
    },
    {
      "members": [
        "00b0"
      ]
    },
    {
      "members": [
        "00b1"
      ]
    },
    {
      "members": [
        "00b2"
      ]
    },
    {
      "members": [
        "00b3"
      ]
    },
    {
      "members": [
        "00b4"
      ]
    },
    {
      "members": [
        "00b5"
      ]
    },
    {
      "members": [
        "00b6"
      ]
    },
    {
      "members": [
        "00b7"
      ]
    },
    {
      "members": [
        "00b8"
      ]
    },
    {
      "members": [
        "00b9"
      ]
    },
    {
      "members": [
        "00ba"
      ]
    },
    {
      "members": [
        "00bb"
      ]
    },
    {
      "members": [
        "00bc"
      ]
    },
    {
      "members": [
        "00bd"
      ]
    },
    {
      "members": [
        "00be"
      ]
    },
    {
      "members": [
        "00bf"
      ]
    },
    {
      "members": [
        "00c0"
      ]
    },
    {
      "members": [
        "00c1"
      ]
    },
    {
      "members": [
        "00c2"
      ]
    },
    {
      "members": [
        "00c3"
      ]
    },
    {
      "members": [
        "00c4"
      ]
    },
    {
      "members": [
        "00c5"
      ]
    },
    {
      "members": [
        "00c6"
      ]
    },
    {
      "members": [
        "00c7"
      ]
    }
  ]
}

==> AI_Bilevel_Supplement/200-kary-oqa-dataset/data/items.txt <==
0000
0001
0002
0003
0004
0005
0006
0007
0008
0009
000a
000b
000c
000d
000e
000f
0010
0011
0012
0013
0014
0015
0016
0017
0018
0019
001a
001b
001c
001d
001e
001f
0020
0021
0022
0023
0024
0025
0026
0027
0028
0029
002a
002b
002c
002d
002e
002f
0030
0031
0032
0033
0034
0035
0036
0037
0038
0039
003a
003b
003c
003d
003e
003f
0040
0041
0042
0043
0044
0045
0046
0047
0048
0049
004a
004b
004c
004d
004e
004f
0050
0051
0052
0053
0054
0055
0056
0057
0058
0059
005a
005b
005c
005d
005e
005f
0060
0061
0062
0063
0064
0065
0066
0067
0068
0069
006a
006b
006c
006d
006e
006f
0070
0071
0072
0073
0074
0075
0076
0077
0078
0079
007a
007b
007c
007d
007e
007f
0080
0081
0082
0083
0084
0085
0086
0087
0088
0089
008a
008b
008c
008d
008e
008f
0090
0091
0092
0093
0094
0095
0096
0097
0098
0099
009a
009b
009c
009d
009e
009f
00a0
00a1
00a2
00a3
00a4
00a5
00a6
00a7
00a8
00a9
00aa
00ab
00ac
00ad
00ae
00af
00b0
00b1
00b2
00b3
00b4
00b5
00b6
00b7
00b8
00b9
00ba
00bb
00bc
00bd
00be
00bf
00c0
00c1
00c2
00c3
00c4
00c5
00c6
00c7


==> AI_Bilevel_Supplement/200-kary-oqa-dataset/data/kary200_Objects.json <==
{
  "0000": {
    "color": "green",
    "shape": "hexagon",
    "material": "wood",
    "size": "M",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0001": {
    "color": "green",
    "shape": "circle",
    "material": "glass",
    "size": "S",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0002": {
    "color": "yellow",
    "shape": "triangle",
    "material": "metal",
    "size": "L",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0003": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "wood",
    "size": "S",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0004": {
    "color": "black",
    "shape": "triangle",
    "material": "wood",
    "size": "L",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0005": {
    "color": "black",
    "shape": "circle",
    "material": "glass",
    "size": "L",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0006": {
    "color": "red",
    "shape": "square",
    "material": "plastic",
    "size": "M",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0007": {
    "color": "blue",
    "shape": "square",
    "material": "wood",
    "size": "L",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0008": {
    "color": "green",
    "shape": "triangle",
    "material": "fabric",
    "size": "M",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0009": {
    "color": "green",
    "shape": "hexagon",
    "material": "plastic",
    "size": "L",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "solar"
  },
  "000a": {
    "color": "black",
    "shape": "triangle",
    "material": "glass",
    "size": "S",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "solar"
  },
  "000b": {
    "color": "blue",
    "shape": "hexagon",
    "material": "metal",
    "size": "S",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "000c": {
    "color": "red",
    "shape": "circle",
    "material": "metal",
    "size": "M",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "electric"
  },
  "000d": {
    "color": "green",
    "shape": "triangle",
    "material": "plastic",
    "size": "L",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "000e": {
    "color": "red",
    "shape": "square",
    "material": "plastic",
    "size": "L",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "electric"
  },
  "000f": {
    "color": "black",
    "shape": "hexagon",
    "material": "glass",
    "size": "S",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0010": {
    "color": "yellow",
    "shape": "square",
    "material": "glass",
    "size": "XS",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0011": {
    "color": "black",
    "shape": "hexagon",
    "material": "plastic",
    "size": "S",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0012": {
    "color": "yellow",
    "shape": "triangle",
    "material": "glass",
    "size": "S",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0013": {
    "color": "blue",
    "shape": "triangle",
    "material": "wood",
    "size": "S",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0014": {
    "color": "blue",
    "shape": "square",
    "material": "metal",
    "size": "XL",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0015": {
    "color": "blue",
    "shape": "circle",
    "material": "wood",
    "size": "S",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0016": {
    "color": "blue",
    "shape": "circle",
    "material": "fabric",
    "size": "XS",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0017": {
    "color": "yellow",
    "shape": "circle",
    "material": "metal",
    "size": "XS",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0018": {
    "color": "blue",
    "shape": "circle",
    "material": "glass",
    "size": "XL",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0019": {
    "color": "yellow",
    "shape": "triangle",
    "material": "metal",
    "size": "M",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "electric"
  },
  "001a": {
    "color": "blue",
    "shape": "circle",
    "material": "plastic",
    "size": "M",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "001b": {
    "color": "black",
    "shape": "triangle",
    "material": "glass",
    "size": "XS",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "001c": {
    "color": "yellow",
    "shape": "square",
    "material": "wood",
    "size": "S",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "001d": {
    "color": "blue",
    "shape": "hexagon",
    "material": "plastic",
    "size": "L",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "manual"
  },
  "001e": {
    "color": "blue",
    "shape": "square",
    "material": "glass",
    "size": "S",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "001f": {
    "color": "yellow",
    "shape": "triangle",
    "material": "metal",
    "size": "XL",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0020": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "glass",
    "size": "S",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0021": {
    "color": "blue",
    "shape": "circle",
    "material": "metal",
    "size": "M",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0022": {
    "color": "green",
    "shape": "square",
    "material": "fabric",
    "size": "XS",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0023": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "plastic",
    "size": "S",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0024": {
    "color": "green",
    "shape": "square",
    "material": "glass",
    "size": "S",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0025": {
    "color": "blue",
    "shape": "square",
    "material": "metal",
    "size": "XL",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0026": {
    "color": "blue",
    "shape": "circle",
    "material": "fabric",
    "size": "M",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0027": {
    "color": "blue",
    "shape": "triangle",
    "material": "metal",
    "size": "S",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0028": {
    "color": "red",
    "shape": "square",
    "material": "wood",
    "size": "S",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0029": {
    "color": "black",
    "shape": "hexagon",
    "material": "plastic",
    "size": "L",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "solar"
  },
  "002a": {
    "color": "blue",
    "shape": "triangle",
    "material": "wood",
    "size": "XS",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "002b": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "metal",
    "size": "L",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "solar"
  },
  "002c": {
    "color": "yellow",
    "shape": "circle",
    "material": "glass",
    "size": "M",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "electric"
  },
  "002d": {
    "color": "black",
    "shape": "circle",
    "material": "metal",
    "size": "XS",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "002e": {
    "color": "red",
    "shape": "circle",
    "material": "fabric",
    "size": "M",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "002f": {
    "color": "black",
    "shape": "hexagon",
    "material": "fabric",
    "size": "M",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0030": {
    "color": "yellow",
    "shape": "circle",
    "material": "wood",
    "size": "XS",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0031": {
    "color": "blue",
    "shape": "hexagon",
    "material": "wood",
    "size": "L",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0032": {
    "color": "red",
    "shape": "triangle",
    "material": "wood",
    "size": "S",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0033": {
    "color": "black",
    "shape": "hexagon",
    "material": "wood",
    "size": "XS",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0034": {
    "color": "black",
    "shape": "triangle",
    "material": "metal",
    "size": "XL",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0035": {
    "color": "green",
    "shape": "circle",
    "material": "metal",
    "size": "S",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0036": {
    "color": "green",
    "shape": "hexagon",
    "material": "wood",
    "size": "XL",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0037": {
    "color": "yellow",
    "shape": "circle",
    "material": "glass",
    "size": "M",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0038": {
    "color": "red",
    "shape": "triangle",
    "material": "glass",
    "size": "M",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0039": {
    "color": "black",
    "shape": "triangle",
    "material": "metal",
    "size": "S",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "solar"
  },
  "003a": {
    "color": "blue",
    "shape": "circle",
    "material": "wood",
    "size": "XS",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "003b": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "fabric",
    "size": "M",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "electric"
  },
  "003c": {
    "color": "blue",
    "shape": "circle",
    "material": "glass",
    "size": "M",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "manual"
  },
  "003d": {
    "color": "red",
    "shape": "circle",
    "material": "plastic",
    "size": "L",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "003e": {
    "color": "red",
    "shape": "triangle",
    "material": "glass",
    "size": "XL",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "manual"
  },
  "003f": {
    "color": "yellow",
    "shape": "triangle",
    "material": "wood",
    "size": "M",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0040": {
    "color": "blue",
    "shape": "circle",
    "material": "metal",
    "size": "XS",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0041": {
    "color": "red",
    "shape": "square",
    "material": "glass",
    "size": "S",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0042": {
    "color": "black",
    "shape": "hexagon",
    "material": "metal",
    "size": "L",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0043": {
    "color": "black",
    "shape": "circle",
    "material": "fabric",
    "size": "M",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0044": {
    "color": "black",
    "shape": "circle",
    "material": "metal",
    "size": "M",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0045": {
    "color": "yellow",
    "shape": "circle",
    "material": "wood",
    "size": "S",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0046": {
    "color": "red",
    "shape": "circle",
    "material": "plastic",
    "size": "M",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0047": {
    "color": "black",
    "shape": "circle",
    "material": "fabric",
    "size": "L",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0048": {
    "color": "black",
    "shape": "hexagon",
    "material": "metal",
    "size": "XS",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0049": {
    "color": "blue",
    "shape": "circle",
    "material": "fabric",
    "size": "S",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "manual"
  },
  "004a": {
    "color": "blue",
    "shape": "circle",
    "material": "metal",
    "size": "XS",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "electric"
  },
  "004b": {
    "color": "yellow",
    "shape": "circle",
    "material": "wood",
    "size": "M",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "004c": {
    "color": "black",
    "shape": "hexagon",
    "material": "metal",
    "size": "XL",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "solar"
  },
  "004d": {
    "color": "black",
    "shape": "circle",
    "material": "glass",
    "size": "L",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "004e": {
    "color": "blue",
    "shape": "circle",
    "material": "fabric",
    "size": "XS",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "004f": {
    "color": "red",
    "shape": "circle",
    "material": "wood",
    "size": "XS",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0050": {
    "color": "black",
    "shape": "triangle",
    "material": "glass",
    "size": "L",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0051": {
    "color": "green",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0052": {
    "color": "red",
    "shape": "triangle",
    "material": "metal",
    "size": "S",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0053": {
    "color": "blue",
    "shape": "triangle",
    "material": "fabric",
    "size": "L",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0054": {
    "color": "red",
    "shape": "hexagon",
    "material": "metal",
    "size": "S",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0055": {
    "color": "blue",
    "shape": "square",
    "material": "plastic",
    "size": "S",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0056": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "wood",
    "size": "L",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0057": {
    "color": "green",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0058": {
    "color": "green",
    "shape": "hexagon",
    "material": "metal",
    "size": "L",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0059": {
    "color": "green",
    "shape": "hexagon",
    "material": "metal",
    "size": "XS",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "005a": {
    "color": "blue",
    "shape": "triangle",
    "material": "glass",
    "size": "S",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "005b": {
    "color": "yellow",
    "shape": "triangle",
    "material": "plastic",
    "size": "M",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "005c": {
    "color": "red",
    "shape": "square",
    "material": "metal",
    "size": "XS",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "005d": {
    "color": "blue",
    "shape": "hexagon",
    "material": "plastic",
    "size": "S",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "manual"
  },
  "005e": {
    "color": "red",
    "shape": "circle",
    "material": "wood",
    "size": "S",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "005f": {
    "color": "red",
    "shape": "circle",
    "material": "wood",
    "size": "XS",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0060": {
    "color": "red",
    "shape": "triangle",
    "material": "metal",
    "size": "S",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0061": {
    "color": "blue",
    "shape": "square",
    "material": "wood",
    "size": "M",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0062": {
    "color": "blue",
    "shape": "hexagon",
    "material": "glass",
    "size": "XL",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0063": {
    "color": "red",
    "shape": "triangle",
    "material": "wood",
    "size": "XS",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0064": {
    "color": "green",
    "shape": "hexagon",
    "material": "metal",
    "size": "M",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0065": {
    "color": "black",
    "shape": "square",
    "material": "plastic",
    "size": "XS",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0066": {
    "color": "blue",
    "shape": "square",
    "material": "glass",
    "size": "XL",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0067": {
    "color": "yellow",
    "shape": "square",
    "material": "glass",
    "size": "XL",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0068": {
    "color": "red",
    "shape": "triangle",
    "material": "fabric",
    "size": "S",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0069": {
    "color": "black",
    "shape": "circle",
    "material": "plastic",
    "size": "M",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "006a": {
    "color": "blue",
    "shape": "hexagon",
    "material": "plastic",
    "size": "S",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "manual"
  },
  "006b": {
    "color": "black",
    "shape": "square",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "manual"
  },
  "006c": {
    "color": "green",
    "shape": "triangle",
    "material": "glass",
    "size": "L",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "solar"
  },
  "006d": {
    "color": "blue",
    "shape": "hexagon",
    "material": "plastic",
    "size": "XS",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "006e": {
    "color": "red",
    "shape": "triangle",
    "material": "metal",
    "size": "XL",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "006f": {
    "color": "green",
    "shape": "hexagon",
    "material": "metal",
    "size": "M",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0070": {
    "color": "black",
    "shape": "triangle",
    "material": "plastic",
    "size": "XL",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0071": {
    "color": "yellow",
    "shape": "square",
    "material": "wood",
    "size": "XL",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0072": {
    "color": "red",
    "shape": "circle",
    "material": "wood",
    "size": "XS",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0073": {
    "color": "blue",
    "shape": "square",
    "material": "glass",
    "size": "XS",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0074": {
    "color": "green",
    "shape": "square",
    "material": "glass",
    "size": "XL",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0075": {
    "color": "red",
    "shape": "triangle",
    "material": "plastic",
    "size": "S",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0076": {
    "color": "yellow",
    "shape": "circle",
    "material": "glass",
    "size": "XS",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0077": {
    "color": "yellow",
    "shape": "triangle",
    "material": "metal",
    "size": "L",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0078": {
    "color": "yellow",
    "shape": "circle",
    "material": "plastic",
    "size": "S",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0079": {
    "color": "red",
    "shape": "square",
    "material": "fabric",
    "size": "L",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "solar"
  },
  "007a": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XS",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "007b": {
    "color": "red",
    "shape": "circle",
    "material": "wood",
    "size": "XL",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "007c": {
    "color": "blue",
    "shape": "hexagon",
    "material": "plastic",
    "size": "L",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "007d": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "wood",
    "size": "M",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "007e": {
    "color": "red",
    "shape": "hexagon",
    "material": "wood",
    "size": "L",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "manual"
  },
  "007f": {
    "color": "yellow",
    "shape": "triangle",
    "material": "fabric",
    "size": "XS",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0080": {
    "color": "yellow",
    "shape": "square",
    "material": "fabric",
    "size": "XS",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0081": {
    "color": "black",
    "shape": "triangle",
    "material": "wood",
    "size": "S",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0082": {
    "color": "red",
    "shape": "square",
    "material": "glass",
    "size": "S",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0083": {
    "color": "yellow",
    "shape": "triangle",
    "material": "plastic",
    "size": "L",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0084": {
    "color": "yellow",
    "shape": "circle",
    "material": "metal",
    "size": "XL",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0085": {
    "color": "yellow",
    "shape": "square",
    "material": "metal",
    "size": "S",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0086": {
    "color": "blue",
    "shape": "square",
    "material": "metal",
    "size": "M",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0087": {
    "color": "yellow",
    "shape": "square",
    "material": "metal",
    "size": "XL",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0088": {
    "color": "yellow",
    "shape": "circle",
    "material": "plastic",
    "size": "XL",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0089": {
    "color": "red",
    "shape": "circle",
    "material": "metal",
    "size": "XS",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "008a": {
    "color": "blue",
    "shape": "circle",
    "material": "plastic",
    "size": "XS",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "electric"
  },
  "008b": {
    "color": "red",
    "shape": "circle",
    "material": "wood",
    "size": "M",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "solar"
  },
  "008c": {
    "color": "green",
    "shape": "triangle",
    "material": "wood",
    "size": "XS",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "008d": {
    "color": "black",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XS",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "manual"
  },
  "008e": {
    "color": "black",
    "shape": "square",
    "material": "wood",
    "size": "XL",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "manual"
  },
  "008f": {
    "color": "red",
    "shape": "square",
    "material": "plastic",
    "size": "L",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0090": {
    "color": "red",
    "shape": "circle",
    "material": "wood",
    "size": "XS",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0091": {
    "color": "yellow",
    "shape": "triangle",
    "material": "fabric",
    "size": "S",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0092": {
    "color": "blue",
    "shape": "hexagon",
    "material": "wood",
    "size": "L",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0093": {
    "color": "green",
    "shape": "circle",
    "material": "fabric",
    "size": "XS",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0094": {
    "color": "yellow",
    "shape": "triangle",
    "material": "metal",
    "size": "XS",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0095": {
    "color": "green",
    "shape": "hexagon",
    "material": "fabric",
    "size": "S",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0096": {
    "color": "green",
    "shape": "hexagon",
    "material": "plastic",
    "size": "XS",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0097": {
    "color": "red",
    "shape": "circle",
    "material": "metal",
    "size": "XS",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0098": {
    "color": "black",
    "shape": "circle",
    "material": "glass",
    "size": "XS",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0099": {
    "color": "yellow",
    "shape": "triangle",
    "material": "wood",
    "size": "L",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "electric"
  },
  "009a": {
    "color": "black",
    "shape": "square",
    "material": "wood",
    "size": "S",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "009b": {
    "color": "yellow",
    "shape": "triangle",
    "material": "metal",
    "size": "S",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "manual"
  },
  "009c": {
    "color": "blue",
    "shape": "circle",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "009d": {
    "color": "yellow",
    "shape": "square",
    "material": "plastic",
    "size": "M",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "009e": {
    "color": "yellow",
    "shape": "circle",
    "material": "wood",
    "size": "L",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "solar"
  },
  "009f": {
    "color": "yellow",
    "shape": "square",
    "material": "plastic",
    "size": "M",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "00a0": {
    "color": "red",
    "shape": "triangle",
    "material": "glass",
    "size": "S",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "00a1": {
    "color": "black",
    "shape": "triangle",
    "material": "plastic",
    "size": "S",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "00a2": {
    "color": "yellow",
    "shape": "square",
    "material": "wood",
    "size": "M",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "00a3": {
    "color": "green",
    "shape": "triangle",
    "material": "metal",
    "size": "M",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "manual"
  },
  "00a4": {
    "color": "yellow",
    "shape": "square",
    "material": "metal",
    "size": "XS",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "00a5": {
    "color": "green",
    "shape": "triangle",
    "material": "plastic",
    "size": "XL",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "00a6": {
    "color": "yellow",
    "shape": "circle",
    "material": "fabric",
    "size": "XL",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "manual"
  },
  "00a7": {
    "color": "yellow",
    "shape": "square",
    "material": "wood",
    "size": "XL",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00a8": {
    "color": "green",
    "shape": "hexagon",
    "material": "glass",
    "size": "S",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "electric"
  },
  "00a9": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XS",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "electric"
  },
  "00aa": {
    "color": "blue",
    "shape": "square",
    "material": "metal",
    "size": "XL",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "00ab": {
    "color": "blue",
    "shape": "triangle",
    "material": "glass",
    "size": "M",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "00ac": {
    "color": "black",
    "shape": "square",
    "material": "glass",
    "size": "XL",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00ad": {
    "color": "green",
    "shape": "hexagon",
    "material": "wood",
    "size": "S",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "00ae": {
    "color": "blue",
    "shape": "hexagon",
    "material": "glass",
    "size": "M",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "manual"
  },
  "00af": {
    "color": "green",
    "shape": "circle",
    "material": "fabric",
    "size": "M",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "00b0": {
    "color": "black",
    "shape": "circle",
    "material": "wood",
    "size": "XL",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "solar"
  },
  "00b1": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "glass",
    "size": "S",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "solar"
  },
  "00b2": {
    "color": "blue",
    "shape": "circle",
    "material": "plastic",
    "size": "XS",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "00b3": {
    "color": "yellow",
    "shape": "triangle",
    "material": "fabric",
    "size": "XS",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00b4": {
    "color": "black",
    "shape": "hexagon",
    "material": "wood",
    "size": "XS",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "00b5": {
    "color": "black",
    "shape": "triangle",
    "material": "wood",
    "size": "L",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "00b6": {
    "color": "green",
    "shape": "square",
    "material": "wood",
    "size": "XS",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00b7": {
    "color": "yellow",
    "shape": "circle",
    "material": "wood",
    "size": "L",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "solar"
  },
  "00b8": {
    "color": "black",
    "shape": "hexagon",
    "material": "glass",
    "size": "L",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "manual"
  },
  "00b9": {
    "color": "black",
    "shape": "square",
    "material": "fabric",
    "size": "S",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "00ba": {
    "color": "blue",
    "shape": "triangle",
    "material": "wood",
    "size": "L",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "00bb": {
    "color": "red",
    "shape": "triangle",
    "material": "plastic",
    "size": "M",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "00bc": {
    "color": "red",
    "shape": "triangle",
    "material": "plastic",
    "size": "L",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "00bd": {
    "color": "green",
    "shape": "triangle",
    "material": "plastic",
    "size": "M",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "00be": {
    "color": "yellow",
    "shape": "circle",
    "material": "wood",
    "size": "XS",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "00bf": {
    "color": "black",
    "shape": "triangle",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "00c0": {
    "color": "green",
    "shape": "square",
    "material": "glass",
    "size": "XS",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "00c1": {
    "color": "green",
    "shape": "hexagon",
    "material": "wood",
    "size": "S",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "00c2": {
    "color": "green",
    "shape": "square",
    "material": "fabric",
    "size": "XS",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "manual"
  },
  "00c3": {
    "color": "black",
    "shape": "triangle",
    "material": "plastic",
    "size": "XS",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "00c4": {
    "color": "black",
    "shape": "triangle",
    "material": "wood",
    "size": "XS",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "00c5": {
    "color": "green",
    "shape": "square",
    "material": "fabric",
    "size": "XS",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "00c6": {
    "color": "green",
    "shape": "hexagon",
    "material": "plastic",
    "size": "L",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "manual"
  },
  "00c7": {
    "color": "blue",
    "shape": "triangle",
    "material": "wood",
    "size": "L",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "solar"
  }
}

==> AI_Bilevel_Supplement/200-kary-oqa-dataset/metadata.json <==
{
  "dataset_id": "kary200_objects",
  "domain": "OBJECTS",
  "object_type": "object",
  "tier": 200,
  "created_utc": "2025-11-28T00:00:00Z",
  "num_items": 200,
  "num_attributes": 8,
  "attributes": [
    "color",
    "shape",
    "material",
    "size",
    "pattern",
    "origin",
    "use_case",
    "energy"
  ],
  "duplicates_present": false,
  "num_equivalence_classes": 200
}

==> AI_Bilevel_Supplement/200-kary-oqa-dataset/plots/claude_sonnet_4_5_entropy.csv <==
step,mean_bits,std_bits,lower_bits,upper_bits,subset_size_mean_integer,model,n_targets
1,7.643856189774727,2.6645352591003757e-15,7.643856189774724,7.64385618977473,200,Claude Sonnet 4.5,30
2,5.823649901294405,0.2005249755192635,5.623124925775142,6.024174876813668,57,Claude Sonnet 4.5,30
3,4.725152526114787,0.3422162942423391,4.382936231872447,5.067368820357126,26,Claude Sonnet 4.5,30
4,3.6997591022373753,0.3966965184548733,3.303062583782502,4.0964556206922484,13,Claude Sonnet 4.5,30
5,2.4933891459827704,0.5142261074584638,1.9791630385243066,3.007615253441234,6,Claude Sonnet 4.5,30
6,1.8428180770567744,0.5296688847243506,1.3131491923324239,2.372486961781125,4,Claude Sonnet 4.5,30
7,1.4379112462253667,0.7782153524125337,0.659695893812833,2.2161265986379,3,Claude Sonnet 4.5,30
8,0.830827083453526,0.7494958609061724,0.08133122254735359,1.5803229443596982,2,Claude Sonnet 4.5,30
9,0.0,0.0,0.0,0.0,1,Claude Sonnet 4.5,30
10,0.0,0.0,0.0,0.0,1,Claude Sonnet 4.5,30


==> AI_Bilevel_Supplement/200-kary-oqa-dataset/plots/gemini_2_5_pro_entropy.csv <==
step,mean_bits,std_bits,lower_bits,upper_bits,subset_size_mean_integer,model,n_targets
1,7.643856189774727,2.6645352591003757e-15,7.643856189774724,7.64385618977473,200,Gemini 2.5 Pro,30
2,5.820366165066371,0.20984850207093797,5.610517662995433,6.030214667137309,57,Gemini 2.5 Pro,30
3,4.626244960751305,0.292036076024056,4.334208884727249,4.918281036775361,25,Gemini 2.5 Pro,30
4,4.030191459534203,0.2780528663264359,3.752138593207767,4.308244325860639,16,Gemini 2.5 Pro,30
5,2.8530259198994825,0.3798504886957382,2.473175431203744,3.232876408595221,7,Gemini 2.5 Pro,30
6,1.6359481232569144,0.413363428136982,1.2225846951199324,2.049311551393896,3,Gemini 2.5 Pro,30
7,0.9364912501682698,0.5251751152899371,0.41131613487833274,1.461666365458207,2,Gemini 2.5 Pro,30
8,0.0,0.0,0.0,0.0,1,Gemini 2.5 Pro,30
9,0.0,0.0,0.0,0.0,1,Gemini 2.5 Pro,30
10,0.0,0.0,0.0,0.0,1,Gemini 2.5 Pro,30


==> AI_Bilevel_Supplement/200-kary-oqa-dataset/plots/gpt5_entropy.csv <==
step,mean_bits,std_bits,lower_bits,upper_bits,subset_size_mean_integer,model,n_targets
1,7.643856189774727,2.6645352591003757e-15,7.643856189774724,7.64385618977473,200,GPT 5,30
2,5.593057517687839,0.21535281091348007,5.3777047067743595,5.808410328601319,48,GPT 5,30
3,4.295822397153332,0.3124260614556114,3.9833963356977202,4.608248458608943,20,GPT 5,30
4,3.01842494532198,0.3952296126392126,2.623195332682767,3.4136545579611925,8,GPT 5,30
5,1.6377513072752727,0.5093168501860451,1.1284344570892277,2.1470681574613177,3,GPT 5,30
6,1.0277234366404764,0.5708917872760553,0.4568316493644211,1.5986152239165317,2,GPT 5,30
7,0.0,0.0,0.0,0.0,1,GPT 5,30
8,0.0,0.0,0.0,0.0,1,GPT 5,30
9,0.0,0.0,0.0,0.0,1,GPT 5,30
10,0.0,0.0,0.0,0.0,1,GPT 5,30


==> AI_Bilevel_Supplement/200-kary-oqa-dataset/plots/grok4_entropy.csv <==
step,mean_bits,std_bits,lower_bits,upper_bits,subset_size_mean_integer,model,n_targets
1,7.643856189774727,2.6645352591003757e-15,7.643856189774724,7.64385618977473,200,Grok 4,30
2,6.035616024589186,0.27311978535551207,5.762496239233673,6.308735809944698,66,Grok 4,30
3,5.084336739943022,0.39403913504646365,4.690297604896558,5.478375874989486,34,Grok 4,30
4,4.119372114247375,0.5099523471090871,3.6094197671382884,4.629324461356463,17,Grok 4,30
5,3.2901482068422525,0.5544885500954421,2.7356596567468103,3.8446367569376947,10,Grok 4,30
6,2.4938773718482503,0.6770905277590243,1.816786844089226,3.1709678996072745,6,Grok 4,30
7,2.194295427597568,0.7555519459808976,1.4387434816166702,2.9498473735784656,5,Grok 4,30
8,1.7348276326701353,0.8571473172887599,0.8776803153813754,2.591974949958895,3,Grok 4,30
9,0.0,0.0,0.0,0.0,1,Grok 4,30
10,0.0,0.0,0.0,0.0,1,Grok 4,30


==> AI_Bilevel_Supplement/200-kary-oqa-dataset/plots/kary200_entropy_summary.csv <==
model,step,entropy_bits_mean,entropy_bits_std,entropy_bits_lo,entropy_bits_hi
Claude Sonnet 4.5,1,7.643856189774727,2.6645352591003757e-15,7.643856189774724,7.64385618977473
Claude Sonnet 4.5,2,5.823649901294405,0.2005249755192635,5.623124925775142,6.024174876813668
Claude Sonnet 4.5,3,4.725152526114787,0.3422162942423391,4.382936231872447,5.067368820357126
Claude Sonnet 4.5,4,3.6997591022373753,0.3966965184548733,3.303062583782502,4.0964556206922484
Claude Sonnet 4.5,5,2.4933891459827704,0.5142261074584638,1.9791630385243066,3.007615253441234
Claude Sonnet 4.5,6,1.8428180770567744,0.5296688847243506,1.3131491923324239,2.372486961781125
Claude Sonnet 4.5,7,1.4379112462253667,0.7782153524125337,0.659695893812833,2.2161265986379
Claude Sonnet 4.5,8,0.830827083453526,0.7494958609061724,0.08133122254735359,1.5803229443596982
Claude Sonnet 4.5,9,0.0,0.0,0.0,0.0
Claude Sonnet 4.5,10,0.0,0.0,0.0,0.0
GPT 5,1,7.643856189774727,2.6645352591003757e-15,7.643856189774724,7.64385618977473
GPT 5,2,5.593057517687839,0.21535281091348007,5.3777047067743595,5.808410328601319
GPT 5,3,4.295822397153332,0.3124260614556114,3.9833963356977202,4.608248458608943
GPT 5,4,3.01842494532198,0.3952296126392126,2.623195332682767,3.4136545579611925
GPT 5,5,1.6377513072752727,0.5093168501860451,1.1284344570892277,2.1470681574613177
GPT 5,6,1.0277234366404764,0.5708917872760553,0.4568316493644211,1.5986152239165317
GPT 5,7,0.0,0.0,0.0,0.0
GPT 5,8,0.0,0.0,0.0,0.0
GPT 5,9,0.0,0.0,0.0,0.0
GPT 5,10,0.0,0.0,0.0,0.0
Gemini 2.5 Pro,1,7.643856189774727,2.6645352591003757e-15,7.643856189774724,7.64385618977473
Gemini 2.5 Pro,2,5.820366165066371,0.20984850207093797,5.610517662995433,6.030214667137309
Gemini 2.5 Pro,3,4.626244960751305,0.292036076024056,4.334208884727249,4.918281036775361
Gemini 2.5 Pro,4,4.030191459534203,0.2780528663264359,3.752138593207767,4.308244325860639
Gemini 2.5 Pro,5,2.8530259198994825,0.3798504886957382,2.473175431203744,3.232876408595221
Gemini 2.5 Pro,6,1.6359481232569144,0.413363428136982,1.2225846951199324,2.049311551393896
Gemini 2.5 Pro,7,0.9364912501682698,0.5251751152899371,0.41131613487833274,1.461666365458207
Gemini 2.5 Pro,8,0.0,0.0,0.0,0.0
Gemini 2.5 Pro,9,0.0,0.0,0.0,0.0
Gemini 2.5 Pro,10,0.0,0.0,0.0,0.0
Grok 4,1,7.643856189774727,2.6645352591003757e-15,7.643856189774724,7.64385618977473
Grok 4,2,6.035616024589186,0.27311978535551207,5.762496239233673,6.308735809944698
Grok 4,3,5.084336739943022,0.39403913504646365,4.690297604896558,5.478375874989486
Grok 4,4,4.119372114247375,0.5099523471090871,3.6094197671382884,4.629324461356463
Grok 4,5,3.2901482068422525,0.5544885500954421,2.7356596567468103,3.8446367569376947
Grok 4,6,2.4938773718482503,0.6770905277590243,1.816786844089226,3.1709678996072745
Grok 4,7,2.194295427597568,0.7555519459808976,1.4387434816166702,2.9498473735784656
Grok 4,8,1.7348276326701353,0.8571473172887599,0.8776803153813754,2.591974949958895
Grok 4,9,0.0,0.0,0.0,0.0
Grok 4,10,0.0,0.0,0.0,0.0
Oracle (Optimal),1,7.643856189774727,2.6645352591003757e-15,7.643856189774724,7.64385618977473
Oracle (Optimal),2,5.383447261600367,0.2134999128327896,5.169947348767577,5.596947174433156
Oracle (Optimal),3,3.1462919165769816,0.2628329394944234,2.883458977082558,3.409124856071405
Oracle (Optimal),4,1.1673183336217958,0.6128161982198834,0.5545021354019124,1.7801345318416792
Oracle (Optimal),5,0.03333333333333333,0.1795054935711501,-0.14617216023781676,0.2128388269044834
Oracle (Optimal),6,0.0,0.0,0.0,0.0
Oracle (Optimal),7,0.0,0.0,0.0,0.0
Oracle (Optimal),8,0.0,0.0,0.0,0.0
Oracle (Optimal),9,0.0,0.0,0.0,0.0
Oracle (Optimal),10,0.0,0.0,0.0,0.0


==> AI_Bilevel_Supplement/200-kary-oqa-dataset/plots/kary200_entropy_summary.json <==
[
  {
    "model": "Claude Sonnet 4.5",
    "step": 1,
    "entropy_bits_mean": 7.643856189774727,
    "entropy_bits_std": 2.6645352591003757e-15,
    "entropy_bits_lo": 7.643856189774724,
    "entropy_bits_hi": 7.64385618977473
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 2,
    "entropy_bits_mean": 5.823649901294405,
    "entropy_bits_std": 0.2005249755192635,
    "entropy_bits_lo": 5.623124925775142,
    "entropy_bits_hi": 6.024174876813668
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 3,
    "entropy_bits_mean": 4.725152526114787,
    "entropy_bits_std": 0.3422162942423391,
    "entropy_bits_lo": 4.382936231872447,
    "entropy_bits_hi": 5.067368820357126
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 4,
    "entropy_bits_mean": 3.6997591022373753,
    "entropy_bits_std": 0.3966965184548733,
    "entropy_bits_lo": 3.303062583782502,
    "entropy_bits_hi": 4.0964556206922484
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 5,
    "entropy_bits_mean": 2.4933891459827704,
    "entropy_bits_std": 0.5142261074584638,
    "entropy_bits_lo": 1.9791630385243066,
    "entropy_bits_hi": 3.007615253441234
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 6,
    "entropy_bits_mean": 1.8428180770567744,
    "entropy_bits_std": 0.5296688847243506,
    "entropy_bits_lo": 1.3131491923324239,
    "entropy_bits_hi": 2.372486961781125
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 7,
    "entropy_bits_mean": 1.4379112462253667,
    "entropy_bits_std": 0.7782153524125337,
    "entropy_bits_lo": 0.659695893812833,
    "entropy_bits_hi": 2.2161265986379
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 8,
    "entropy_bits_mean": 0.830827083453526,
    "entropy_bits_std": 0.7494958609061724,
    "entropy_bits_lo": 0.08133122254735359,
    "entropy_bits_hi": 1.5803229443596982
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 10,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 1,
    "entropy_bits_mean": 7.643856189774727,
    "entropy_bits_std": 2.6645352591003757e-15,
    "entropy_bits_lo": 7.643856189774724,
    "entropy_bits_hi": 7.64385618977473
  },
  {
    "model": "GPT 5",
    "step": 2,
    "entropy_bits_mean": 5.593057517687839,
    "entropy_bits_std": 0.21535281091348007,
    "entropy_bits_lo": 5.3777047067743595,
    "entropy_bits_hi": 5.808410328601319
  },
  {
    "model": "GPT 5",
    "step": 3,
    "entropy_bits_mean": 4.295822397153332,
    "entropy_bits_std": 0.3124260614556114,
    "entropy_bits_lo": 3.9833963356977202,
    "entropy_bits_hi": 4.608248458608943
  },
  {
    "model": "GPT 5",
    "step": 4,
    "entropy_bits_mean": 3.01842494532198,
    "entropy_bits_std": 0.3952296126392126,
    "entropy_bits_lo": 2.623195332682767,
    "entropy_bits_hi": 3.4136545579611925
  },
  {
    "model": "GPT 5",
    "step": 5,
    "entropy_bits_mean": 1.6377513072752727,
    "entropy_bits_std": 0.5093168501860451,
    "entropy_bits_lo": 1.1284344570892277,
    "entropy_bits_hi": 2.1470681574613177
  },
  {
    "model": "GPT 5",
    "step": 6,
    "entropy_bits_mean": 1.0277234366404764,
    "entropy_bits_std": 0.5708917872760553,
    "entropy_bits_lo": 0.4568316493644211,
    "entropy_bits_hi": 1.5986152239165317
  },
  {
    "model": "GPT 5",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 10,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 1,
    "entropy_bits_mean": 7.643856189774727,
    "entropy_bits_std": 2.6645352591003757e-15,
    "entropy_bits_lo": 7.643856189774724,
    "entropy_bits_hi": 7.64385618977473
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 2,
    "entropy_bits_mean": 5.820366165066371,
    "entropy_bits_std": 0.20984850207093797,
    "entropy_bits_lo": 5.610517662995433,
    "entropy_bits_hi": 6.030214667137309
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 3,
    "entropy_bits_mean": 4.626244960751305,
    "entropy_bits_std": 0.292036076024056,
    "entropy_bits_lo": 4.334208884727249,
    "entropy_bits_hi": 4.918281036775361
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 4,
    "entropy_bits_mean": 4.030191459534203,
    "entropy_bits_std": 0.2780528663264359,
    "entropy_bits_lo": 3.752138593207767,
    "entropy_bits_hi": 4.308244325860639
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 5,
    "entropy_bits_mean": 2.8530259198994825,
    "entropy_bits_std": 0.3798504886957382,
    "entropy_bits_lo": 2.473175431203744,
    "entropy_bits_hi": 3.232876408595221
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 6,
    "entropy_bits_mean": 1.6359481232569144,
    "entropy_bits_std": 0.413363428136982,
    "entropy_bits_lo": 1.2225846951199324,
    "entropy_bits_hi": 2.049311551393896
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 7,
    "entropy_bits_mean": 0.9364912501682698,
    "entropy_bits_std": 0.5251751152899371,
    "entropy_bits_lo": 0.41131613487833274,
    "entropy_bits_hi": 1.461666365458207
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 10,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Grok 4",
    "step": 1,
    "entropy_bits_mean": 7.643856189774727,
    "entropy_bits_std": 2.6645352591003757e-15,
    "entropy_bits_lo": 7.643856189774724,
    "entropy_bits_hi": 7.64385618977473
  },
  {
    "model": "Grok 4",
    "step": 2,
    "entropy_bits_mean": 6.035616024589186,
    "entropy_bits_std": 0.27311978535551207,
    "entropy_bits_lo": 5.762496239233673,
    "entropy_bits_hi": 6.308735809944698
  },
  {
    "model": "Grok 4",
    "step": 3,
    "entropy_bits_mean": 5.084336739943022,
    "entropy_bits_std": 0.39403913504646365,
    "entropy_bits_lo": 4.690297604896558,
    "entropy_bits_hi": 5.478375874989486
  },
  {
    "model": "Grok 4",
    "step": 4,
    "entropy_bits_mean": 4.119372114247375,
    "entropy_bits_std": 0.5099523471090871,
    "entropy_bits_lo": 3.6094197671382884,
    "entropy_bits_hi": 4.629324461356463
  },
  {
    "model": "Grok 4",
    "step": 5,
    "entropy_bits_mean": 3.2901482068422525,
    "entropy_bits_std": 0.5544885500954421,
    "entropy_bits_lo": 2.7356596567468103,
    "entropy_bits_hi": 3.8446367569376947
  },
  {
    "model": "Grok 4",
    "step": 6,
    "entropy_bits_mean": 2.4938773718482503,
    "entropy_bits_std": 0.6770905277590243,
    "entropy_bits_lo": 1.816786844089226,
    "entropy_bits_hi": 3.1709678996072745
  },
  {
    "model": "Grok 4",
    "step": 7,
    "entropy_bits_mean": 2.194295427597568,
    "entropy_bits_std": 0.7555519459808976,
    "entropy_bits_lo": 1.4387434816166702,
    "entropy_bits_hi": 2.9498473735784656
  },
  {
    "model": "Grok 4",
    "step": 8,
    "entropy_bits_mean": 1.7348276326701353,
    "entropy_bits_std": 0.8571473172887599,
    "entropy_bits_lo": 0.8776803153813754,
    "entropy_bits_hi": 2.591974949958895
  },
  {
    "model": "Grok 4",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Grok 4",
    "step": 10,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 1,
    "entropy_bits_mean": 7.643856189774727,
    "entropy_bits_std": 2.6645352591003757e-15,
    "entropy_bits_lo": 7.643856189774724,
    "entropy_bits_hi": 7.64385618977473
  },
  {
    "model": "Oracle (Optimal)",
    "step": 2,
    "entropy_bits_mean": 5.383447261600367,
    "entropy_bits_std": 0.2134999128327896,
    "entropy_bits_lo": 5.169947348767577,
    "entropy_bits_hi": 5.596947174433156
  },
  {
    "model": "Oracle (Optimal)",
    "step": 3,
    "entropy_bits_mean": 3.1462919165769816,
    "entropy_bits_std": 0.2628329394944234,
    "entropy_bits_lo": 2.883458977082558,
    "entropy_bits_hi": 3.409124856071405
  },
  {
    "model": "Oracle (Optimal)",
    "step": 4,
    "entropy_bits_mean": 1.1673183336217958,
    "entropy_bits_std": 0.6128161982198834,
    "entropy_bits_lo": 0.5545021354019124,
    "entropy_bits_hi": 1.7801345318416792
  },
  {
    "model": "Oracle (Optimal)",
    "step": 5,
    "entropy_bits_mean": 0.03333333333333333,
    "entropy_bits_std": 0.1795054935711501,
    "entropy_bits_lo": -0.14617216023781676,
    "entropy_bits_hi": 0.2128388269044834
  },
  {
    "model": "Oracle (Optimal)",
    "step": 6,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 10,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  }
]

==> AI_Bilevel_Supplement/200-kary-oqa-dataset/plots/kary200_runs_30targets.csv <==
model,run_id,step,entropy_bits
Claude Sonnet 4.5,1,1,7.643856189774724
Claude Sonnet 4.5,1,2,5.554588851677638
Claude Sonnet 4.5,1,3,5.044394119358453
Claude Sonnet 4.5,1,4,4.0
Claude Sonnet 4.5,1,5,3.169925001442312
Claude Sonnet 4.5,1,6,2.807354922057604
Claude Sonnet 4.5,1,7,2.584962500721156
Claude Sonnet 4.5,1,8,2.0
Claude Sonnet 4.5,1,9,0.0
Claude Sonnet 4.5,1,10,0.0
Claude Sonnet 4.5,2,1,7.643856189774724
Claude Sonnet 4.5,2,2,5.857980995127572
Claude Sonnet 4.5,2,3,4.857980995127572
Claude Sonnet 4.5,2,4,3.906890595608519
Claude Sonnet 4.5,2,5,2.584962500721156
Claude Sonnet 4.5,2,6,2.321928094887362
Claude Sonnet 4.5,2,7,2.0
Claude Sonnet 4.5,2,8,1.584962500721156
Claude Sonnet 4.5,2,9,0.0
Claude Sonnet 4.5,2,10,0.0
Claude Sonnet 4.5,3,1,7.643856189774724
Claude Sonnet 4.5,3,2,5.672425341971495
Claude Sonnet 4.5,3,3,4.459431618637297
Claude Sonnet 4.5,3,4,3.321928094887362
Claude Sonnet 4.5,3,5,2.0
Claude Sonnet 4.5,3,6,1.584962500721156
Claude Sonnet 4.5,3,7,1.0
Claude Sonnet 4.5,3,8,0.0
Claude Sonnet 4.5,3,9,0.0
Claude Sonnet 4.5,3,10,0.0
Claude Sonnet 4.5,4,1,7.643856189774724
Claude Sonnet 4.5,4,2,5.954196310386875
Claude Sonnet 4.5,4,3,4.954196310386875
Claude Sonnet 4.5,4,4,3.807354922057604
Claude Sonnet 4.5,4,5,2.807354922057604
Claude Sonnet 4.5,4,6,2.584962500721156
Claude Sonnet 4.5,4,7,2.584962500721156
Claude Sonnet 4.5,4,8,2.0
Claude Sonnet 4.5,4,9,0.0
Claude Sonnet 4.5,4,10,0.0
Claude Sonnet 4.5,5,1,7.643856189774724
Claude Sonnet 4.5,5,2,5.78135971352466
Claude Sonnet 4.5,5,3,4.247927513443585
Claude Sonnet 4.5,5,4,3.169925001442312
Claude Sonnet 4.5,5,5,2.321928094887362
Claude Sonnet 4.5,5,6,1.584962500721156
Claude Sonnet 4.5,5,7,1.0
Claude Sonnet 4.5,5,8,0.0
Claude Sonnet 4.5,5,9,0.0
Claude Sonnet 4.5,5,10,0.0
Claude Sonnet 4.5,6,1,7.643856189774724
Claude Sonnet 4.5,6,2,5.643856189774724
Claude Sonnet 4.5,6,3,4.523561956057013
Claude Sonnet 4.5,6,4,3.584962500721156
Claude Sonnet 4.5,6,5,2.321928094887362
Claude Sonnet 4.5,6,6,1.584962500721156
Claude Sonnet 4.5,6,7,1.0
Claude Sonnet 4.5,6,8,0.0
Claude Sonnet 4.5,6,9,0.0
Claude Sonnet 4.5,6,10,0.0
Claude Sonnet 4.5,7,1,7.643856189774724
Claude Sonnet 4.5,7,2,5.807354922057604
Claude Sonnet 4.5,7,3,5.129283016944966
Claude Sonnet 4.5,7,4,4.169925001442312
Claude Sonnet 4.5,7,5,3.0
Claude Sonnet 4.5,7,6,2.584962500721156
Claude Sonnet 4.5,7,7,2.584962500721156
Claude Sonnet 4.5,7,8,2.0
Claude Sonnet 4.5,7,9,0.0
Claude Sonnet 4.5,7,10,0.0
Claude Sonnet 4.5,8,1,7.643856189774724
Claude Sonnet 4.5,8,2,5.754887502163468
Claude Sonnet 4.5,8,3,4.584962500721156
Claude Sonnet 4.5,8,4,3.321928094887362
Claude Sonnet 4.5,8,5,1.584962500721156
Claude Sonnet 4.5,8,6,1.0
Claude Sonnet 4.5,8,7,1.0
Claude Sonnet 4.5,8,8,0.0
Claude Sonnet 4.5,8,9,0.0
Claude Sonnet 4.5,8,10,0.0
Claude Sonnet 4.5,9,1,7.643856189774724
Claude Sonnet 4.5,9,2,5.882643049361842
Claude Sonnet 4.5,9,3,4.857980995127572
Claude Sonnet 4.5,9,4,3.700439718141092
Claude Sonnet 4.5,9,5,2.584962500721156
Claude Sonnet 4.5,9,6,2.0
Claude Sonnet 4.5,9,7,1.584962500721156
Claude Sonnet 4.5,9,8,1.0
Claude Sonnet 4.5,9,9,0.0
Claude Sonnet 4.5,9,10,0.0
Claude Sonnet 4.5,10,1,7.643856189774724
Claude Sonnet 4.5,10,2,5.672425341971495
Claude Sonnet 4.5,10,3,4.643856189774724
Claude Sonnet 4.5,10,4,3.700439718141092
Claude Sonnet 4.5,10,5,2.321928094887362
Claude Sonnet 4.5,10,6,1.584962500721156
Claude Sonnet 4.5,10,7,1.0
Claude Sonnet 4.5,10,8,1.0
Claude Sonnet 4.5,10,9,0.0
Claude Sonnet 4.5,10,10,0.0
Claude Sonnet 4.5,11,1,7.643856189774724
Claude Sonnet 4.5,11,2,5.882643049361842
Claude Sonnet 4.5,11,3,5.247927513443585
Claude Sonnet 4.5,11,4,4.523561956057013
Claude Sonnet 4.5,11,5,3.169925001442312
Claude Sonnet 4.5,11,6,2.321928094887362
Claude Sonnet 4.5,11,7,2.321928094887362
Claude Sonnet 4.5,11,8,1.584962500721156
Claude Sonnet 4.5,11,9,0.0
Claude Sonnet 4.5,11,10,0.0
Claude Sonnet 4.5,12,1,7.643856189774724
Claude Sonnet 4.5,12,2,5.754887502163468
Claude Sonnet 4.5,12,3,4.584962500721156
Claude Sonnet 4.5,12,4,3.584962500721156
Claude Sonnet 4.5,12,5,2.321928094887362
Claude Sonnet 4.5,12,6,1.584962500721156
Claude Sonnet 4.5,12,7,1.0
Claude Sonnet 4.5,12,8,1.0
Claude Sonnet 4.5,12,9,0.0
Claude Sonnet 4.5,12,10,0.0
Claude Sonnet 4.5,13,1,7.643856189774724
Claude Sonnet 4.5,13,2,5.643856189774724
Claude Sonnet 4.5,13,3,4.643856189774724
Claude Sonnet 4.5,13,4,3.584962500721156
Claude Sonnet 4.5,13,5,2.321928094887362
Claude Sonnet 4.5,13,6,1.584962500721156
Claude Sonnet 4.5,13,7,1.0
Claude Sonnet 4.5,13,8,0.0
Claude Sonnet 4.5,13,9,0.0
Claude Sonnet 4.5,13,10,0.0
Claude Sonnet 4.5,14,1,7.643856189774724
Claude Sonnet 4.5,14,2,6.044394119358453
Claude Sonnet 4.5,14,3,5.087462841250339
Claude Sonnet 4.5,14,4,4.087462841250339
Claude Sonnet 4.5,14,5,3.321928094887362
Claude Sonnet 4.5,14,6,2.321928094887362
Claude Sonnet 4.5,14,7,2.0
Claude Sonnet 4.5,14,8,1.0
Claude Sonnet 4.5,14,9,0.0
Claude Sonnet 4.5,14,10,0.0
Claude Sonnet 4.5,15,1,7.643856189774724
Claude Sonnet 4.5,15,2,5.727920454563199
Claude Sonnet 4.5,15,3,4.247927513443585
Claude Sonnet 4.5,15,4,3.169925001442312
Claude Sonnet 4.5,15,5,1.584962500721156
Claude Sonnet 4.5,15,6,1.0
Claude Sonnet 4.5,15,7,0.0
Claude Sonnet 4.5,15,8,0.0
Claude Sonnet 4.5,15,9,0.0
Claude Sonnet 4.5,15,10,0.0
Claude Sonnet 4.5,16,1,7.643856189774724
Claude Sonnet 4.5,16,2,5.882643049361842
Claude Sonnet 4.5,16,3,4.857980995127572
Claude Sonnet 4.5,16,4,4.0
Claude Sonnet 4.5,16,5,2.807354922057604
Claude Sonnet 4.5,16,6,2.321928094887362
Claude Sonnet 4.5,16,7,2.321928094887362
Claude Sonnet 4.5,16,8,2.0
Claude Sonnet 4.5,16,9,0.0
Claude Sonnet 4.5,16,10,0.0
Claude Sonnet 4.5,17,1,7.643856189774724
Claude Sonnet 4.5,17,2,5.906890595608519
Claude Sonnet 4.5,17,3,4.754887502163468
Claude Sonnet 4.5,17,4,3.584962500721156
Claude Sonnet 4.5,17,5,2.321928094887362
Claude Sonnet 4.5,17,6,1.584962500721156
Claude Sonnet 4.5,17,7,1.0
Claude Sonnet 4.5,17,8,0.0
Claude Sonnet 4.5,17,9,0.0
Claude Sonnet 4.5,17,10,0.0
Claude Sonnet 4.5,18,1,7.643856189774724
Claude Sonnet 4.5,18,2,5.832890014164741
Claude Sonnet 4.5,18,3,4.321928094887363
Claude Sonnet 4.5,18,4,3.169925001442312
Claude Sonnet 4.5,18,5,2.0
Claude Sonnet 4.5,18,6,1.584962500721156
Claude Sonnet 4.5,18,7,1.584962500721156
Claude Sonnet 4.5,18,8,0.0
Claude Sonnet 4.5,18,9,0.0
Claude Sonnet 4.5,18,10,0.0
Claude Sonnet 4.5,19,1,7.643856189774724
Claude Sonnet 4.5,19,2,5.977279923499917
Claude Sonnet 4.5,19,3,4.857980995127572
Claude Sonnet 4.5,19,4,3.700439718141092
Claude Sonnet 4.5,19,5,2.807354922057604
Claude Sonnet 4.5,19,6,2.0
Claude Sonnet 4.5,19,7,1.584962500721156
Claude Sonnet 4.5,19,8,1.0
Claude Sonnet 4.5,19,9,0.0
Claude Sonnet 4.5,19,10,0.0
Claude Sonnet 4.5,20,1,7.643856189774724
Claude Sonnet 4.5,20,2,6.149747119504682
Claude Sonnet 4.5,20,3,4.643856189774724
Claude Sonnet 4.5,20,4,3.4594316186372973
Claude Sonnet 4.5,20,5,2.321928094887362
Claude Sonnet 4.5,20,6,2.0
Claude Sonnet 4.5,20,7,2.0
Claude Sonnet 4.5,20,8,1.584962500721156
Claude Sonnet 4.5,20,9,0.0
Claude Sonnet 4.5,20,10,0.0
Claude Sonnet 4.5,21,1,7.643856189774724
Claude Sonnet 4.5,21,2,5.523561956057013
Claude Sonnet 4.5,21,3,4.584962500721156
Claude Sonnet 4.5,21,4,3.584962500721156
Claude Sonnet 4.5,21,5,2.0
Claude Sonnet 4.5,21,6,1.584962500721156
Claude Sonnet 4.5,21,7,1.584962500721156
Claude Sonnet 4.5,21,8,1.0
Claude Sonnet 4.5,21,9,0.0
Claude Sonnet 4.5,21,10,0.0
Claude Sonnet 4.5,22,1,7.643856189774724
Claude Sonnet 4.5,22,2,5.643856189774724
Claude Sonnet 4.5,22,3,4.459431618637297
Claude Sonnet 4.5,22,4,3.4594316186372973
Claude Sonnet 4.5,22,5,2.0
Claude Sonnet 4.5,22,6,1.0
Claude Sonnet 4.5,22,7,0.0
Claude Sonnet 4.5,22,8,0.0
Claude Sonnet 4.5,22,9,0.0
Claude Sonnet 4.5,22,10,0.0
Claude Sonnet 4.5,23,1,7.643856189774724
Claude Sonnet 4.5,23,2,5.643856189774724
Claude Sonnet 4.5,23,3,4.523561956057013
Claude Sonnet 4.5,23,4,3.4594316186372973
Claude Sonnet 4.5,23,5,2.0
Claude Sonnet 4.5,23,6,1.0
Claude Sonnet 4.5,23,7,0.0
Claude Sonnet 4.5,23,8,0.0
Claude Sonnet 4.5,23,9,0.0
Claude Sonnet 4.5,23,10,0.0
Claude Sonnet 4.5,24,1,7.643856189774724
Claude Sonnet 4.5,24,2,6.321928094887363
Claude Sonnet 4.5,24,3,5.426264754702098
Claude Sonnet 4.5,24,4,4.523561956057013
Claude Sonnet 4.5,24,5,3.584962500721156
Claude Sonnet 4.5,24,6,2.584962500721156
Claude Sonnet 4.5,24,7,2.321928094887362
Claude Sonnet 4.5,24,8,1.584962500721156
Claude Sonnet 4.5,24,9,0.0
Claude Sonnet 4.5,24,10,0.0
Claude Sonnet 4.5,25,1,7.643856189774724
Claude Sonnet 4.5,25,2,5.727920454563199
Claude Sonnet 4.5,25,3,4.857980995127572
Claude Sonnet 4.5,25,4,3.906890595608519
Claude Sonnet 4.5,25,5,2.807354922057604
Claude Sonnet 4.5,25,6,2.0
Claude Sonnet 4.5,25,7,1.584962500721156
Claude Sonnet 4.5,25,8,1.0
Claude Sonnet 4.5,25,9,0.0
Claude Sonnet 4.5,25,10,0.0
Claude Sonnet 4.5,26,1,7.643856189774724
Claude Sonnet 4.5,26,2,6.129283016944966
Claude Sonnet 4.5,26,3,5.321928094887363
Claude Sonnet 4.5,26,4,4.247927513443585
Claude Sonnet 4.5,26,5,3.169925001442312
Claude Sonnet 4.5,26,6,2.584962500721156
Claude Sonnet 4.5,26,7,2.321928094887362
Claude Sonnet 4.5,26,8,1.584962500721156
Claude Sonnet 4.5,26,9,0.0
Claude Sonnet 4.5,26,10,0.0
Claude Sonnet 4.5,27,1,7.643856189774724
Claude Sonnet 4.5,27,2,5.807354922057604
Claude Sonnet 4.5,27,3,4.321928094887363
Claude Sonnet 4.5,27,4,3.4594316186372973
Claude Sonnet 4.5,27,5,2.584962500721156
Claude Sonnet 4.5,27,6,1.584962500721156
Claude Sonnet 4.5,27,7,1.584962500721156
Claude Sonnet 4.5,27,8,1.0
Claude Sonnet 4.5,27,9,0.0
Claude Sonnet 4.5,27,10,0.0
Claude Sonnet 4.5,28,1,7.643856189774724
Claude Sonnet 4.5,28,2,5.459431618637297
Claude Sonnet 4.5,28,3,3.906890595608519
Claude Sonnet 4.5,28,4,2.807354922057604
Claude Sonnet 4.5,28,5,1.584962500721156
Claude Sonnet 4.5,28,6,1.0
Claude Sonnet 4.5,28,7,0.0
Claude Sonnet 4.5,28,8,0.0
Claude Sonnet 4.5,28,9,0.0
Claude Sonnet 4.5,28,10,0.0
Claude Sonnet 4.5,29,1,7.643856189774724
Claude Sonnet 4.5,29,2,6.20945336562895
Claude Sonnet 4.5,29,3,5.044394119358453
Claude Sonnet 4.5,29,4,4.087462841250339
Claude Sonnet 4.5,29,5,2.584962500721156
Claude Sonnet 4.5,29,6,2.0
Claude Sonnet 4.5,29,7,1.584962500721156
Claude Sonnet 4.5,29,8,1.0
Claude Sonnet 4.5,29,9,0.0
Claude Sonnet 4.5,29,10,0.0
Claude Sonnet 4.5,30,1,7.643856189774724
Claude Sonnet 4.5,30,2,5.857980995127572
Claude Sonnet 4.5,30,3,4.754887502163468
Claude Sonnet 4.5,30,4,3.906890595608519
Claude Sonnet 4.5,30,5,2.807354922057604
Claude Sonnet 4.5,30,6,2.0
Claude Sonnet 4.5,30,7,1.0
Claude Sonnet 4.5,30,8,0.0
Claude Sonnet 4.5,30,9,0.0
Claude Sonnet 4.5,30,10,0.0
GPT 5,1,1,7.643856189774724
GPT 5,1,2,5.906890595608519
GPT 5,1,3,4.700439718141093
GPT 5,1,4,3.700439718141092
GPT 5,1,5,2.807354922057604
GPT 5,1,6,2.321928094887362
GPT 5,1,7,0.0
GPT 5,1,8,0.0
GPT 5,1,9,0.0
GPT 5,1,10,0.0
GPT 5,2,1,7.643856189774724
GPT 5,2,2,5.727920454563199
GPT 5,2,3,4.321928094887363
GPT 5,2,4,3.0
GPT 5,2,5,1.584962500721156
GPT 5,2,6,1.584962500721156
GPT 5,2,7,0.0
GPT 5,2,8,0.0
GPT 5,2,9,0.0
GPT 5,2,10,0.0
GPT 5,3,1,7.643856189774724
GPT 5,3,2,5.700439718141093
GPT 5,3,3,4.392317422778761
GPT 5,3,4,3.0
GPT 5,3,5,1.584962500721156
GPT 5,3,6,1.0
GPT 5,3,7,0.0
GPT 5,3,8,0.0
GPT 5,3,9,0.0
GPT 5,3,10,0.0
GPT 5,4,1,7.643856189774724
GPT 5,4,2,5.977279923499917
GPT 5,4,3,4.087462841250339
GPT 5,4,4,3.0
GPT 5,4,5,1.584962500721156
GPT 5,4,6,1.0
GPT 5,4,7,0.0
GPT 5,4,8,0.0
GPT 5,4,9,0.0
GPT 5,4,10,0.0
GPT 5,5,1,7.643856189774724
GPT 5,5,2,5.807354922057604
GPT 5,5,3,4.247927513443585
GPT 5,5,4,3.0
GPT 5,5,5,1.584962500721156
GPT 5,5,6,1.0
GPT 5,5,7,0.0
GPT 5,5,8,0.0
GPT 5,5,9,0.0
GPT 5,5,10,0.0
GPT 5,6,1,7.643856189774724
GPT 5,6,2,5.807354922057604
GPT 5,6,3,4.392317422778761
GPT 5,6,4,3.321928094887362
GPT 5,6,5,2.321928094887362
GPT 5,6,6,1.584962500721156
GPT 5,6,7,0.0
GPT 5,6,8,0.0
GPT 5,6,9,0.0
GPT 5,6,10,0.0
GPT 5,7,1,7.643856189774724
GPT 5,7,2,5.426264754702098
GPT 5,7,3,4.392317422778761
GPT 5,7,4,2.807354922057604
GPT 5,7,5,1.584962500721156
GPT 5,7,6,1.0
GPT 5,7,7,0.0
GPT 5,7,8,0.0
GPT 5,7,9,0.0
GPT 5,7,10,0.0
GPT 5,8,1,7.643856189774724
GPT 5,8,2,5.459431618637297
GPT 5,8,3,4.0
GPT 5,8,4,3.169925001442312
GPT 5,8,5,2.0
GPT 5,8,6,1.584962500721156
GPT 5,8,7,0.0
GPT 5,8,8,0.0
GPT 5,8,9,0.0
GPT 5,8,10,0.0
GPT 5,9,1,7.643856189774724
GPT 5,9,2,5.523561956057013
GPT 5,9,3,4.523561956057013
GPT 5,9,4,3.0
GPT 5,9,5,1.584962500721156
GPT 5,9,6,0.0
GPT 5,9,7,0.0
GPT 5,9,8,0.0
GPT 5,9,9,0.0
GPT 5,9,10,0.0
GPT 5,10,1,7.643856189774724
GPT 5,10,2,5.491853096329675
GPT 5,10,3,4.169925001442312
GPT 5,10,4,3.0
GPT 5,10,5,1.584962500721156
GPT 5,10,6,1.0
GPT 5,10,7,0.0
GPT 5,10,8,0.0
GPT 5,10,9,0.0
GPT 5,10,10,0.0
GPT 5,11,1,7.643856189774724
GPT 5,11,2,5.807354922057604
GPT 5,11,3,4.700439718141093
GPT 5,11,4,3.321928094887362
GPT 5,11,5,2.0
GPT 5,11,6,1.0
GPT 5,11,7,0.0
GPT 5,11,8,0.0
GPT 5,11,9,0.0
GPT 5,11,10,0.0
GPT 5,12,1,7.643856189774724
GPT 5,12,2,5.426264754702098
GPT 5,12,3,4.247927513443585
GPT 5,12,4,3.0
GPT 5,12,5,1.584962500721156
GPT 5,12,6,1.0
GPT 5,12,7,0.0
GPT 5,12,8,0.0
GPT 5,12,9,0.0
GPT 5,12,10,0.0
GPT 5,13,1,7.643856189774724
GPT 5,13,2,5.614709844115208
GPT 5,13,3,4.321928094887363
GPT 5,13,4,3.0
GPT 5,13,5,1.584962500721156
GPT 5,13,6,1.0
GPT 5,13,7,0.0
GPT 5,13,8,0.0
GPT 5,13,9,0.0
GPT 5,13,10,0.0
GPT 5,14,1,7.643856189774724
GPT 5,14,2,5.584962500721156
GPT 5,14,3,4.169925001442312
GPT 5,14,4,2.807354922057604
GPT 5,14,5,1.584962500721156
GPT 5,14,6,1.0
GPT 5,14,7,0.0
GPT 5,14,8,0.0
GPT 5,14,9,0.0
GPT 5,14,10,0.0
GPT 5,15,1,7.643856189774724
GPT 5,15,2,5.20945336562895
GPT 5,15,3,3.906890595608519
GPT 5,15,4,2.584962500721156
GPT 5,15,5,1.584962500721156
GPT 5,15,6,1.0
GPT 5,15,7,0.0
GPT 5,15,8,0.0
GPT 5,15,9,0.0
GPT 5,15,10,0.0
GPT 5,16,1,7.643856189774724
GPT 5,16,2,5.614709844115208
GPT 5,16,3,4.0
GPT 5,16,4,2.807354922057604
GPT 5,16,5,1.0
GPT 5,16,6,0.0
GPT 5,16,7,0.0
GPT 5,16,8,0.0
GPT 5,16,9,0.0
GPT 5,16,10,0.0
GPT 5,17,1,7.643856189774724
GPT 5,17,2,5.129283016944966
GPT 5,17,3,3.700439718141092
GPT 5,17,4,2.321928094887362
GPT 5,17,5,1.0
GPT 5,17,6,1.0
GPT 5,17,7,0.0
GPT 5,17,8,0.0
GPT 5,17,9,0.0
GPT 5,17,10,0.0
GPT 5,18,1,7.643856189774724
GPT 5,18,2,5.584962500721156
GPT 5,18,3,4.392317422778761
GPT 5,18,4,3.169925001442312
GPT 5,18,5,1.584962500721156
GPT 5,18,6,1.584962500721156
GPT 5,18,7,0.0
GPT 5,18,8,0.0
GPT 5,18,9,0.0
GPT 5,18,10,0.0
GPT 5,19,1,7.643856189774724
GPT 5,19,2,5.832890014164741
GPT 5,19,3,4.954196310386875
GPT 5,19,4,3.700439718141092
GPT 5,19,5,2.321928094887362
GPT 5,19,6,2.0
GPT 5,19,7,0.0
GPT 5,19,8,0.0
GPT 5,19,9,0.0
GPT 5,19,10,0.0
GPT 5,20,1,7.643856189774724
GPT 5,20,2,5.614709844115208
GPT 5,20,3,3.906890595608519
GPT 5,20,4,2.321928094887362
GPT 5,20,5,1.0
GPT 5,20,6,0.0
GPT 5,20,7,0.0
GPT 5,20,8,0.0
GPT 5,20,9,0.0
GPT 5,20,10,0.0
GPT 5,21,1,7.643856189774724
GPT 5,21,2,5.20945336562895
GPT 5,21,3,3.584962500721156
GPT 5,21,4,2.0
GPT 5,21,5,0.0
GPT 5,21,6,0.0
GPT 5,21,7,0.0
GPT 5,21,8,0.0
GPT 5,21,9,0.0
GPT 5,21,10,0.0
GPT 5,22,1,7.643856189774724
GPT 5,22,2,5.459431618637297
GPT 5,22,3,4.247927513443585
GPT 5,22,4,2.807354922057604
GPT 5,22,5,1.0
GPT 5,22,6,0.0
GPT 5,22,7,0.0
GPT 5,22,8,0.0
GPT 5,22,9,0.0
GPT 5,22,10,0.0
GPT 5,23,1,7.643856189774724
GPT 5,23,2,5.459431618637297
GPT 5,23,3,4.321928094887363
GPT 5,23,4,3.169925001442312
GPT 5,23,5,1.584962500721156
GPT 5,23,6,1.0
GPT 5,23,7,0.0
GPT 5,23,8,0.0
GPT 5,23,9,0.0
GPT 5,23,10,0.0
GPT 5,24,1,7.643856189774724
GPT 5,24,2,5.700439718141093
GPT 5,24,3,4.523561956057013
GPT 5,24,4,3.4594316186372973
GPT 5,24,5,2.0
GPT 5,24,6,1.0
GPT 5,24,7,0.0
GPT 5,24,8,0.0
GPT 5,24,9,0.0
GPT 5,24,10,0.0
GPT 5,25,1,7.643856189774724
GPT 5,25,2,5.700439718141093
GPT 5,25,3,4.700439718141093
GPT 5,25,4,3.4594316186372973
GPT 5,25,5,1.584962500721156
GPT 5,25,6,1.0
GPT 5,25,7,0.0
GPT 5,25,8,0.0
GPT 5,25,9,0.0
GPT 5,25,10,0.0
GPT 5,26,1,7.643856189774724
GPT 5,26,2,5.832890014164741
GPT 5,26,3,4.754887502163468
GPT 5,26,4,3.584962500721156
GPT 5,26,5,2.321928094887362
GPT 5,26,6,1.584962500721156
GPT 5,26,7,0.0
GPT 5,26,8,0.0
GPT 5,26,9,0.0
GPT 5,26,10,0.0
GPT 5,27,1,7.643856189774724
GPT 5,27,2,5.807354922057604
GPT 5,27,3,4.459431618637297
GPT 5,27,4,3.321928094887362
GPT 5,27,5,2.0
GPT 5,27,6,1.584962500721156
GPT 5,27,7,0.0
GPT 5,27,8,0.0
GPT 5,27,9,0.0
GPT 5,27,10,0.0
GPT 5,28,1,7.643856189774724
GPT 5,28,2,5.247927513443585
GPT 5,28,3,3.906890595608519
GPT 5,28,4,2.584962500721156
GPT 5,28,5,1.584962500721156
GPT 5,28,6,1.0
GPT 5,28,7,0.0
GPT 5,28,8,0.0
GPT 5,28,9,0.0
GPT 5,28,10,0.0
GPT 5,29,1,7.643856189774724
GPT 5,29,2,5.700439718141093
GPT 5,29,3,4.523561956057013
GPT 5,29,4,3.321928094887362
GPT 5,29,5,2.0
GPT 5,29,6,1.0
GPT 5,29,7,0.0
GPT 5,29,8,0.0
GPT 5,29,9,0.0
GPT 5,29,10,0.0
GPT 5,30,1,7.643856189774724
GPT 5,30,2,5.426264754702098
GPT 5,30,3,4.321928094887363
GPT 5,30,4,2.807354922057604
GPT 5,30,5,1.584962500721156
GPT 5,30,6,1.0
GPT 5,30,7,0.0
GPT 5,30,8,0.0
GPT 5,30,9,0.0
GPT 5,30,10,0.0
Gemini 2.5 Pro,1,1,7.643856189774724
Gemini 2.5 Pro,1,2,5.392317422778761
Gemini 2.5 Pro,1,3,4.0
Gemini 2.5 Pro,1,4,3.807354922057604
Gemini 2.5 Pro,1,5,2.584962500721156
Gemini 2.5 Pro,1,6,1.584962500721156
Gemini 2.5 Pro,1,7,1.0
Gemini 2.5 Pro,1,8,0.0
Gemini 2.5 Pro,1,9,0.0
Gemini 2.5 Pro,1,10,0.0
Gemini 2.5 Pro,2,1,7.643856189774724
Gemini 2.5 Pro,2,2,6.108524456778169
Gemini 2.5 Pro,2,3,4.754887502163468
Gemini 2.5 Pro,2,4,4.321928094887363
Gemini 2.5 Pro,2,5,3.321928094887362
Gemini 2.5 Pro,2,6,2.321928094887362
Gemini 2.5 Pro,2,7,1.584962500721156
Gemini 2.5 Pro,2,8,0.0
Gemini 2.5 Pro,2,9,0.0
Gemini 2.5 Pro,2,10,0.0
Gemini 2.5 Pro,3,1,7.643856189774724
Gemini 2.5 Pro,3,2,5.584962500721156
Gemini 2.5 Pro,3,3,4.321928094887363
Gemini 2.5 Pro,3,4,3.807354922057604
Gemini 2.5 Pro,3,5,2.584962500721156
Gemini 2.5 Pro,3,6,1.0
Gemini 2.5 Pro,3,7,0.0
Gemini 2.5 Pro,3,8,0.0
Gemini 2.5 Pro,3,9,0.0
Gemini 2.5 Pro,3,10,0.0
Gemini 2.5 Pro,4,1,7.643856189774724
Gemini 2.5 Pro,4,2,6.0
Gemini 2.5 Pro,4,3,5.0
Gemini 2.5 Pro,4,4,4.247927513443585
Gemini 2.5 Pro,4,5,3.0
Gemini 2.5 Pro,4,6,1.584962500721156
Gemini 2.5 Pro,4,7,1.0
Gemini 2.5 Pro,4,8,0.0
Gemini 2.5 Pro,4,9,0.0
Gemini 2.5 Pro,4,10,0.0
Gemini 2.5 Pro,5,1,7.643856189774724
Gemini 2.5 Pro,5,2,5.906890595608519
Gemini 2.5 Pro,5,3,4.523561956057013
Gemini 2.5 Pro,5,4,4.247927513443585
Gemini 2.5 Pro,5,5,3.0
Gemini 2.5 Pro,5,6,1.584962500721156
Gemini 2.5 Pro,5,7,1.584962500721156
Gemini 2.5 Pro,5,8,0.0
Gemini 2.5 Pro,5,9,0.0
Gemini 2.5 Pro,5,10,0.0
Gemini 2.5 Pro,6,1,7.643856189774724
Gemini 2.5 Pro,6,2,5.807354922057604
Gemini 2.5 Pro,6,3,4.584962500721156
Gemini 2.5 Pro,6,4,4.0
Gemini 2.5 Pro,6,5,3.169925001442312
Gemini 2.5 Pro,6,6,2.0
Gemini 2.5 Pro,6,7,1.584962500721156
Gemini 2.5 Pro,6,8,0.0
Gemini 2.5 Pro,6,9,0.0
Gemini 2.5 Pro,6,10,0.0
Gemini 2.5 Pro,7,1,7.643856189774724
Gemini 2.5 Pro,7,2,5.700439718141093
Gemini 2.5 Pro,7,3,4.754887502163468
Gemini 2.5 Pro,7,4,4.321928094887363
Gemini 2.5 Pro,7,5,3.169925001442312
Gemini 2.5 Pro,7,6,2.0
Gemini 2.5 Pro,7,7,1.0
Gemini 2.5 Pro,7,8,0.0
Gemini 2.5 Pro,7,9,0.0
Gemini 2.5 Pro,7,10,0.0
Gemini 2.5 Pro,8,1,7.643856189774724
Gemini 2.5 Pro,8,2,5.832890014164741
Gemini 2.5 Pro,8,3,4.087462841250339
Gemini 2.5 Pro,8,4,3.4594316186372973
Gemini 2.5 Pro,8,5,2.0
Gemini 2.5 Pro,8,6,1.0
Gemini 2.5 Pro,8,7,0.0
Gemini 2.5 Pro,8,8,0.0
Gemini 2.5 Pro,8,9,0.0
Gemini 2.5 Pro,8,10,0.0
Gemini 2.5 Pro,9,1,7.643856189774724
Gemini 2.5 Pro,9,2,5.954196310386875
Gemini 2.5 Pro,9,3,5.087462841250339
Gemini 2.5 Pro,9,4,4.459431618637297
Gemini 2.5 Pro,9,5,3.584962500721156
Gemini 2.5 Pro,9,6,2.321928094887362
Gemini 2.5 Pro,9,7,1.584962500721156
Gemini 2.5 Pro,9,8,0.0
Gemini 2.5 Pro,9,9,0.0
Gemini 2.5 Pro,9,10,0.0
Gemini 2.5 Pro,10,1,7.643856189774724
Gemini 2.5 Pro,10,2,6.108524456778169
Gemini 2.5 Pro,10,3,5.285402218862249
Gemini 2.5 Pro,10,4,4.247927513443585
Gemini 2.5 Pro,10,5,3.0
Gemini 2.5 Pro,10,6,2.0
Gemini 2.5 Pro,10,7,1.584962500721156
Gemini 2.5 Pro,10,8,0.0
Gemini 2.5 Pro,10,9,0.0
Gemini 2.5 Pro,10,10,0.0
Gemini 2.5 Pro,11,1,7.643856189774724
Gemini 2.5 Pro,11,2,5.614709844115208
Gemini 2.5 Pro,11,3,4.459431618637297
Gemini 2.5 Pro,11,4,4.087462841250339
Gemini 2.5 Pro,11,5,3.169925001442312
Gemini 2.5 Pro,11,6,1.584962500721156
Gemini 2.5 Pro,11,7,1.584962500721156
Gemini 2.5 Pro,11,8,0.0
Gemini 2.5 Pro,11,9,0.0
Gemini 2.5 Pro,11,10,0.0
Gemini 2.5 Pro,12,1,7.643856189774724
Gemini 2.5 Pro,12,2,5.672425341971495
Gemini 2.5 Pro,12,3,4.459431618637297
Gemini 2.5 Pro,12,4,3.807354922057604
Gemini 2.5 Pro,12,5,2.321928094887362
Gemini 2.5 Pro,12,6,1.0
Gemini 2.5 Pro,12,7,1.0
Gemini 2.5 Pro,12,8,0.0
Gemini 2.5 Pro,12,9,0.0
Gemini 2.5 Pro,12,10,0.0
Gemini 2.5 Pro,13,1,7.643856189774724
Gemini 2.5 Pro,13,2,5.977279923499917
Gemini 2.5 Pro,13,3,4.857980995127572
Gemini 2.5 Pro,13,4,3.807354922057604
Gemini 2.5 Pro,13,5,2.807354922057604
Gemini 2.5 Pro,13,6,1.584962500721156
Gemini 2.5 Pro,13,7,1.0
Gemini 2.5 Pro,13,8,0.0
Gemini 2.5 Pro,13,9,0.0
Gemini 2.5 Pro,13,10,0.0
Gemini 2.5 Pro,14,1,7.643856189774724
Gemini 2.5 Pro,14,2,5.700439718141093
Gemini 2.5 Pro,14,3,4.643856189774724
Gemini 2.5 Pro,14,4,4.087462841250339
Gemini 2.5 Pro,14,5,2.807354922057604
Gemini 2.5 Pro,14,6,1.584962500721156
Gemini 2.5 Pro,14,7,1.0
Gemini 2.5 Pro,14,8,0.0
Gemini 2.5 Pro,14,9,0.0
Gemini 2.5 Pro,14,10,0.0
Gemini 2.5 Pro,15,1,7.643856189774724
Gemini 2.5 Pro,15,2,5.614709844115208
Gemini 2.5 Pro,15,3,4.643856189774724
Gemini 2.5 Pro,15,4,4.169925001442312
Gemini 2.5 Pro,15,5,3.0
Gemini 2.5 Pro,15,6,2.0
Gemini 2.5 Pro,15,7,1.0
Gemini 2.5 Pro,15,8,0.0
Gemini 2.5 Pro,15,9,0.0
Gemini 2.5 Pro,15,10,0.0
Gemini 2.5 Pro,16,1,7.643856189774724
Gemini 2.5 Pro,16,2,5.643856189774724
Gemini 2.5 Pro,16,3,4.584962500721156
Gemini 2.5 Pro,16,4,3.807354922057604
Gemini 2.5 Pro,16,5,2.321928094887362
Gemini 2.5 Pro,16,6,1.0
Gemini 2.5 Pro,16,7,0.0
Gemini 2.5 Pro,16,8,0.0
Gemini 2.5 Pro,16,9,0.0
Gemini 2.5 Pro,16,10,0.0
Gemini 2.5 Pro,17,1,7.643856189774724
Gemini 2.5 Pro,17,2,5.832890014164741
Gemini 2.5 Pro,17,3,4.857980995127572
Gemini 2.5 Pro,17,4,4.247927513443585
Gemini 2.5 Pro,17,5,3.0
Gemini 2.5 Pro,17,6,1.584962500721156
Gemini 2.5 Pro,17,7,1.0
Gemini 2.5 Pro,17,8,0.0
Gemini 2.5 Pro,17,9,0.0
Gemini 2.5 Pro,17,10,0.0
Gemini 2.5 Pro,18,1,7.643856189774724
Gemini 2.5 Pro,18,2,5.807354922057604
Gemini 2.5 Pro,18,3,4.459431618637297
Gemini 2.5 Pro,18,4,4.0
Gemini 2.5 Pro,18,5,2.807354922057604
Gemini 2.5 Pro,18,6,2.0
Gemini 2.5 Pro,18,7,1.0
Gemini 2.5 Pro,18,8,0.0
Gemini 2.5 Pro,18,9,0.0
Gemini 2.5 Pro,18,10,0.0
Gemini 2.5 Pro,19,1,7.643856189774724
Gemini 2.5 Pro,19,2,5.672425341971495
Gemini 2.5 Pro,19,3,4.523561956057013
Gemini 2.5 Pro,19,4,3.700439718141092
Gemini 2.5 Pro,19,5,2.584962500721156
Gemini 2.5 Pro,19,6,1.584962500721156
Gemini 2.5 Pro,19,7,1.0
Gemini 2.5 Pro,19,8,0.0
Gemini 2.5 Pro,19,9,0.0
Gemini 2.5 Pro,19,10,0.0
Gemini 2.5 Pro,20,1,7.643856189774724
Gemini 2.5 Pro,20,2,6.129283016944966
Gemini 2.5 Pro,20,3,4.643856189774724
Gemini 2.5 Pro,20,4,4.0
Gemini 2.5 Pro,20,5,3.169925001442312
Gemini 2.5 Pro,20,6,2.0
Gemini 2.5 Pro,20,7,1.0
Gemini 2.5 Pro,20,8,0.0
Gemini 2.5 Pro,20,9,0.0
Gemini 2.5 Pro,20,10,0.0
Gemini 2.5 Pro,21,1,7.643856189774724
Gemini 2.5 Pro,21,2,5.906890595608519
Gemini 2.5 Pro,21,3,4.754887502163468
Gemini 2.5 Pro,21,4,4.392317422778761
Gemini 2.5 Pro,21,5,3.169925001442312
Gemini 2.5 Pro,21,6,2.0
Gemini 2.5 Pro,21,7,1.0
Gemini 2.5 Pro,21,8,0.0
Gemini 2.5 Pro,21,9,0.0
Gemini 2.5 Pro,21,10,0.0
Gemini 2.5 Pro,22,1,7.643856189774724
Gemini 2.5 Pro,22,2,6.022367813028454
Gemini 2.5 Pro,22,3,4.523561956057013
Gemini 2.5 Pro,22,4,4.0
Gemini 2.5 Pro,22,5,3.0
Gemini 2.5 Pro,22,6,1.584962500721156
Gemini 2.5 Pro,22,7,1.0
Gemini 2.5 Pro,22,8,0.0
Gemini 2.5 Pro,22,9,0.0
Gemini 2.5 Pro,22,10,0.0
Gemini 2.5 Pro,23,1,7.643856189774724
Gemini 2.5 Pro,23,2,5.832890014164741
Gemini 2.5 Pro,23,3,5.0
Gemini 2.5 Pro,23,4,4.169925001442312
Gemini 2.5 Pro,23,5,2.807354922057604
Gemini 2.5 Pro,23,6,1.584962500721156
Gemini 2.5 Pro,23,7,1.0
Gemini 2.5 Pro,23,8,0.0
Gemini 2.5 Pro,23,9,0.0
Gemini 2.5 Pro,23,10,0.0
Gemini 2.5 Pro,24,1,7.643856189774724
Gemini 2.5 Pro,24,2,5.614709844115208
Gemini 2.5 Pro,24,3,4.643856189774724
Gemini 2.5 Pro,24,4,4.247927513443585
Gemini 2.5 Pro,24,5,3.0
Gemini 2.5 Pro,24,6,2.0
Gemini 2.5 Pro,24,7,1.584962500721156
Gemini 2.5 Pro,24,8,0.0
Gemini 2.5 Pro,24,9,0.0
Gemini 2.5 Pro,24,10,0.0
Gemini 2.5 Pro,25,1,7.643856189774724
Gemini 2.5 Pro,25,2,6.066089190457772
Gemini 2.5 Pro,25,3,4.700439718141093
Gemini 2.5 Pro,25,4,4.169925001442312
Gemini 2.5 Pro,25,5,3.321928094887362
Gemini 2.5 Pro,25,6,2.0
Gemini 2.5 Pro,25,7,1.0
Gemini 2.5 Pro,25,8,0.0
Gemini 2.5 Pro,25,9,0.0
Gemini 2.5 Pro,25,10,0.0
Gemini 2.5 Pro,26,1,7.643856189774724
Gemini 2.5 Pro,26,2,6.129283016944966
Gemini 2.5 Pro,26,3,4.906890595608519
Gemini 2.5 Pro,26,4,4.459431618637297
Gemini 2.5 Pro,26,5,3.169925001442312
Gemini 2.5 Pro,26,6,2.0
Gemini 2.5 Pro,26,7,1.0
Gemini 2.5 Pro,26,8,0.0
Gemini 2.5 Pro,26,9,0.0
Gemini 2.5 Pro,26,10,0.0
Gemini 2.5 Pro,27,1,7.643856189774724
Gemini 2.5 Pro,27,2,5.584962500721156
Gemini 2.5 Pro,27,3,4.321928094887363
Gemini 2.5 Pro,27,4,3.700439718141092
Gemini 2.5 Pro,27,5,2.321928094887362
Gemini 2.5 Pro,27,6,1.0
Gemini 2.5 Pro,27,7,0.0
Gemini 2.5 Pro,27,8,0.0
Gemini 2.5 Pro,27,9,0.0
Gemini 2.5 Pro,27,10,0.0
Gemini 2.5 Pro,28,1,7.643856189774724
Gemini 2.5 Pro,28,2,6.0
Gemini 2.5 Pro,28,3,4.700439718141093
Gemini 2.5 Pro,28,4,4.0
Gemini 2.5 Pro,28,5,2.807354922057604
Gemini 2.5 Pro,28,6,1.0
Gemini 2.5 Pro,28,7,0.0
Gemini 2.5 Pro,28,8,0.0
Gemini 2.5 Pro,28,9,0.0
Gemini 2.5 Pro,28,10,0.0
Gemini 2.5 Pro,29,1,7.643856189774724
Gemini 2.5 Pro,29,2,5.392317422778761
Gemini 2.5 Pro,29,3,4.0
Gemini 2.5 Pro,29,4,3.321928094887362
Gemini 2.5 Pro,29,5,2.0
Gemini 2.5 Pro,29,6,1.0
Gemini 2.5 Pro,29,7,0.0
Gemini 2.5 Pro,29,8,0.0
Gemini 2.5 Pro,29,9,0.0
Gemini 2.5 Pro,29,10,0.0
Gemini 2.5 Pro,30,1,7.643856189774724
Gemini 2.5 Pro,30,2,6.0
Gemini 2.5 Pro,30,3,4.700439718141093
Gemini 2.5 Pro,30,4,3.807354922057604
Gemini 2.5 Pro,30,5,2.584962500721156
Gemini 2.5 Pro,30,6,1.584962500721156
Gemini 2.5 Pro,30,7,1.0
Gemini 2.5 Pro,30,8,0.0
Gemini 2.5 Pro,30,9,0.0
Gemini 2.5 Pro,30,10,0.0
Grok 4,1,1,7.643856189774724
Grok 4,1,2,6.507794640198696
Grok 4,1,3,5.700439718141092
Grok 4,1,4,4.584962500721156
Grok 4,1,5,3.807354922057604
Grok 4,1,6,3.0
Grok 4,1,7,3.0
Grok 4,1,8,2.807354922057604
Grok 4,1,9,0.0
Grok 4,1,10,0.0
Grok 4,2,1,7.643856189774724
Grok 4,2,2,5.672425341971495
Grok 4,2,3,4.754887502163468
Grok 4,2,4,3.4594316186372973
Grok 4,2,5,2.321928094887362
Grok 4,2,6,1.584962500721156
Grok 4,2,7,1.0
Grok 4,2,8,1.0
Grok 4,2,9,0.0
Grok 4,2,10,0.0
Grok 4,3,1,7.643856189774724
Grok 4,3,2,6.20945336562895
Grok 4,3,3,5.392317422778761
Grok 4,3,4,4.584962500721156
Grok 4,3,5,3.906890595608519
Grok 4,3,6,3.169925001442312
Grok 4,3,7,3.169925001442312
Grok 4,3,8,2.321928094887362
Grok 4,3,9,0.0
Grok 4,3,10,0.0
Grok 4,4,1,7.643856189774724
Grok 4,4,2,6.285402218862249
Grok 4,4,3,5.392317422778761
Grok 4,4,4,4.523561956057013
Grok 4,4,5,3.700439718141092
Grok 4,4,6,2.807354922057604
Grok 4,4,7,2.584962500721156
Grok 4,4,8,1.584962500721156
Grok 4,4,9,0.0
Grok 4,4,10,0.0
Grok 4,5,1,7.643856189774724
Grok 4,5,2,6.22881869049588
Grok 4,5,3,5.357552004618084
Grok 4,5,4,4.392317422778761
Grok 4,5,5,3.700439718141092
Grok 4,5,6,2.584962500721156
Grok 4,5,7,2.321928094887362
Grok 4,5,8,2.0
Grok 4,5,9,0.0
Grok 4,5,10,0.0
Grok 4,6,1,7.643856189774724
Grok 4,6,2,5.78135971352466
Grok 4,6,3,4.700439718141092
Grok 4,6,4,3.584962500721156
Grok 4,6,5,3.0
Grok 4,6,6,2.321928094887362
Grok 4,6,7,2.0
Grok 4,6,8,1.584962500721156
Grok 4,6,9,0.0
Grok 4,6,10,0.0
Grok 4,7,1,7.643856189774724
Grok 4,7,2,5.832890014164741
Grok 4,7,3,4.807354922057604
Grok 4,7,4,4.0
Grok 4,7,5,3.4594316186372973
Grok 4,7,6,3.0
Grok 4,7,7,2.807354922057604
Grok 4,7,8,2.584962500721156
Grok 4,7,9,0.0
Grok 4,7,10,0.0
Grok 4,8,1,7.643856189774724
Grok 4,8,2,5.807354922057604
Grok 4,8,3,4.954196310386875
Grok 4,8,4,4.0
Grok 4,8,5,3.169925001442312
Grok 4,8,6,2.321928094887362
Grok 4,8,7,2.321928094887362
Grok 4,8,8,2.0
Grok 4,8,9,0.0
Grok 4,8,10,0.0
Grok 4,9,1,7.643856189774724
Grok 4,9,2,6.066089190457772
Grok 4,9,3,5.129283016944966
Grok 4,9,4,3.807354922057604
Grok 4,9,5,2.807354922057604
Grok 4,9,6,1.584962500721156
Grok 4,9,7,1.0
Grok 4,9,8,1.0
Grok 4,9,9,0.0
Grok 4,9,10,0.0
Grok 4,10,1,7.643856189774724
Grok 4,10,2,5.78135971352466
Grok 4,10,3,4.807354922057604
Grok 4,10,4,4.087462841250339
Grok 4,10,5,3.321928094887362
Grok 4,10,6,2.321928094887362
Grok 4,10,7,2.0
Grok 4,10,8,1.584962500721156
Grok 4,10,9,0.0
Grok 4,10,10,0.0
Grok 4,11,1,7.643856189774724
Grok 4,11,2,6.108524456778169
Grok 4,11,3,5.087462841250339
Grok 4,11,4,4.087462841250339
Grok 4,11,5,3.169925001442312
Grok 4,11,6,2.584962500721156
Grok 4,11,7,2.0
Grok 4,11,8,1.584962500721156
Grok 4,11,9,0.0
Grok 4,11,10,0.0
Grok 4,12,1,7.643856189774724
Grok 4,12,2,5.954196310386875
Grok 4,12,3,4.807354922057604
Grok 4,12,4,3.807354922057604
Grok 4,12,5,3.169925001442312
Grok 4,12,6,2.584962500721156
Grok 4,12,7,2.0
Grok 4,12,8,1.584962500721156
Grok 4,12,9,0.0
Grok 4,12,10,0.0
Grok 4,13,1,7.643856189774724
Grok 4,13,2,6.459431618637297
Grok 4,13,3,5.285402218862249
Grok 4,13,4,4.523561956057013
Grok 4,13,5,3.700439718141092
Grok 4,13,6,3.321928094887362
Grok 4,13,7,3.169925001442312
Grok 4,13,8,2.807354922057604
Grok 4,13,9,0.0
Grok 4,13,10,0.0
Grok 4,14,1,7.643856189774724
Grok 4,14,2,5.643856189774724
Grok 4,14,3,4.459431618637297
Grok 4,14,4,3.584962500721156
Grok 4,14,5,2.584962500721156
Grok 4,14,6,1.584962500721156
Grok 4,14,7,1.584962500721156
Grok 4,14,8,1.584962500721156
Grok 4,14,9,0.0
Grok 4,14,10,0.0
Grok 4,15,1,7.643856189774724
Grok 4,15,2,6.169925001442312
Grok 4,15,3,5.0
Grok 4,15,4,4.247927513443585
Grok 4,15,5,3.4594316186372973
Grok 4,15,6,2.807354922057604
Grok 4,15,7,2.321928094887362
Grok 4,15,8,1.584962500721156
Grok 4,15,9,0.0
Grok 4,15,10,0.0
Grok 4,16,1,7.643856189774724
Grok 4,16,2,6.022367813028454
Grok 4,16,3,5.491853096329675
Grok 4,16,4,4.584962500721156
Grok 4,16,5,4.087462841250339
Grok 4,16,6,3.4594316186372973
Grok 4,16,7,3.0
Grok 4,16,8,2.807354922057604
Grok 4,16,9,0.0
Grok 4,16,10,0.0
Grok 4,17,1,7.643856189774724
Grok 4,17,2,5.584962500721156
Grok 4,17,3,4.392317422778761
Grok 4,17,4,3.169925001442312
Grok 4,17,5,2.0
Grok 4,17,6,1.0
Grok 4,17,7,1.0
Grok 4,17,8,0.0
Grok 4,17,9,0.0
Grok 4,17,10,0.0
Grok 4,18,1,7.643856189774724
Grok 4,18,2,5.930737337562887
Grok 4,18,3,4.906890595608519
Grok 4,18,4,3.807354922057604
Grok 4,18,5,3.0
Grok 4,18,6,2.0
Grok 4,18,7,1.584962500721156
Grok 4,18,8,1.0
Grok 4,18,9,0.0
Grok 4,18,10,0.0
Grok 4,19,1,7.643856189774724
Grok 4,19,2,5.727920454563199
Grok 4,19,3,4.392317422778761
Grok 4,19,4,3.321928094887362
Grok 4,19,5,2.584962500721156
Grok 4,19,6,2.321928094887362
Grok 4,19,7,2.0
Grok 4,19,8,1.584962500721156
Grok 4,19,9,0.0
Grok 4,19,10,0.0
Grok 4,20,1,7.643856189774724
Grok 4,20,2,6.129283016944966
Grok 4,20,3,4.906890595608519
Grok 4,20,4,3.807354922057604
Grok 4,20,5,2.584962500721156
Grok 4,20,6,1.584962500721156
Grok 4,20,7,1.0
Grok 4,20,8,0.0
Grok 4,20,9,0.0
Grok 4,20,10,0.0
Grok 4,21,1,7.643856189774724
Grok 4,21,2,5.977279923499917
Grok 4,21,3,5.392317422778761
Grok 4,21,4,4.584962500721156
Grok 4,21,5,3.807354922057604
Grok 4,21,6,3.169925001442312
Grok 4,21,7,3.169925001442312
Grok 4,21,8,2.807354922057604
Grok 4,21,9,0.0
Grok 4,21,10,0.0
Grok 4,22,1,7.643856189774724
Grok 4,22,2,5.977279923499917
Grok 4,22,3,5.0
Grok 4,22,4,3.906890595608519
Grok 4,22,5,3.0
Grok 4,22,6,2.0
Grok 4,22,7,1.584962500721156
Grok 4,22,8,1.0
Grok 4,22,9,0.0
Grok 4,22,10,0.0
Grok 4,23,1,7.643856189774724
Grok 4,23,2,6.507794640198696
Grok 4,23,3,5.392317422778761
Grok 4,23,4,4.459431618637297
Grok 4,23,5,3.321928094887362
Grok 4,23,6,2.584962500721156
Grok 4,23,7,2.321928094887362
Grok 4,23,8,2.0
Grok 4,23,9,0.0
Grok 4,23,10,0.0
Grok 4,24,1,7.643856189774724
Grok 4,24,2,6.129283016944966
Grok 4,24,3,5.426264754702098
Grok 4,24,4,4.169925001442312
Grok 4,24,5,3.4594316186372973
Grok 4,24,6,2.807354922057604
Grok 4,24,7,2.584962500721156
Grok 4,24,8,2.321928094887362
Grok 4,24,9,0.0
Grok 4,24,10,0.0
Grok 4,25,1,7.643856189774724
Grok 4,25,2,5.754887502163468
Grok 4,25,3,4.459431618637297
Grok 4,25,4,3.169925001442312
Grok 4,25,5,2.584962500721156
Grok 4,25,6,1.584962500721156
Grok 4,25,7,1.0
Grok 4,25,8,0.0
Grok 4,25,9,0.0
Grok 4,25,10,0.0
Grok 4,26,1,7.643856189774724
Grok 4,26,2,6.066089190457772
Grok 4,26,3,5.321928094887363
Grok 4,26,4,4.392317422778761
Grok 4,26,5,3.807354922057604
Grok 4,26,6,3.169925001442312
Grok 4,26,7,2.584962500721156
Grok 4,26,8,2.0
Grok 4,26,9,0.0
Grok 4,26,10,0.0
Grok 4,27,1,7.643856189774724
Grok 4,27,2,6.0
Grok 4,27,3,5.169925001442312
Grok 4,27,4,4.523561956057013
Grok 4,27,5,3.807354922057604
Grok 4,27,6,3.321928094887362
Grok 4,27,7,3.0
Grok 4,27,8,2.321928094887362
Grok 4,27,9,0.0
Grok 4,27,10,0.0
Grok 4,28,1,7.643856189774724
Grok 4,28,2,5.930737337562887
Grok 4,28,3,5.247927513443585
Grok 4,28,4,4.459431618637297
Grok 4,28,5,3.4594316186372973
Grok 4,28,6,2.321928094887362
Grok 4,28,7,2.321928094887362
Grok 4,28,8,2.0
Grok 4,28,9,0.0
Grok 4,28,10,0.0
Grok 4,29,1,7.643856189774724
Grok 4,29,2,6.066089190457772
Grok 4,29,3,5.285402218862249
Grok 4,29,4,4.392317422778761
Grok 4,29,5,3.4594316186372973
Grok 4,29,6,2.0
Grok 4,29,7,1.584962500721156
Grok 4,29,8,1.0
Grok 4,29,9,0.0
Grok 4,29,10,0.0
Grok 4,30,1,7.643856189774724
Grok 4,30,2,6.754887502163468
Grok 4,30,3,6.108524456778169
Grok 4,30,4,5.554588851677638
Grok 4,30,5,4.459431618637297
Grok 4,30,6,3.906890595608519
Grok 4,30,7,3.807354922057604
Grok 4,30,8,3.584962500721156
Grok 4,30,9,0.0
Grok 4,30,10,0.0
Oracle (Optimal),1,1,7.643856189774724
Oracle (Optimal),1,2,5.426264754702098
Oracle (Optimal),1,3,3.169925001442312
Oracle (Optimal),1,4,1.584962500721156
Oracle (Optimal),1,5,0.0
Oracle (Optimal),1,6,0.0
Oracle (Optimal),1,7,0.0
Oracle (Optimal),1,8,0.0
Oracle (Optimal),1,9,0.0
Oracle (Optimal),1,10,0.0
Oracle (Optimal),2,1,7.643856189774724
Oracle (Optimal),2,2,5.044394119358453
Oracle (Optimal),2,3,3.169925001442312
Oracle (Optimal),2,4,2.0
Oracle (Optimal),2,5,0.0
Oracle (Optimal),2,6,0.0
Oracle (Optimal),2,7,0.0
Oracle (Optimal),2,8,0.0
Oracle (Optimal),2,9,0.0
Oracle (Optimal),2,10,0.0
Oracle (Optimal),3,1,7.643856189774724
Oracle (Optimal),3,2,5.285402218862249
Oracle (Optimal),3,3,2.807354922057604
Oracle (Optimal),3,4,1.0
Oracle (Optimal),3,5,0.0
Oracle (Optimal),3,6,0.0
Oracle (Optimal),3,7,0.0
Oracle (Optimal),3,8,0.0
Oracle (Optimal),3,9,0.0
Oracle (Optimal),3,10,0.0
Oracle (Optimal),4,1,7.643856189774724
Oracle (Optimal),4,2,5.285402218862249
Oracle (Optimal),4,3,3.169925001442312
Oracle (Optimal),4,4,1.584962500721156
Oracle (Optimal),4,5,0.0
Oracle (Optimal),4,6,0.0
Oracle (Optimal),4,7,0.0
Oracle (Optimal),4,8,0.0
Oracle (Optimal),4,9,0.0
Oracle (Optimal),4,10,0.0
Oracle (Optimal),5,1,7.643856189774724
Oracle (Optimal),5,2,5.285402218862249
Oracle (Optimal),5,3,2.807354922057604
Oracle (Optimal),5,4,0.0
Oracle (Optimal),5,5,0.0
Oracle (Optimal),5,6,0.0
Oracle (Optimal),5,7,0.0
Oracle (Optimal),5,8,0.0
Oracle (Optimal),5,9,0.0
Oracle (Optimal),5,10,0.0
Oracle (Optimal),6,1,7.643856189774724
Oracle (Optimal),6,2,5.129283016944966
Oracle (Optimal),6,3,3.4594316186372973
Oracle (Optimal),6,4,1.584962500721156
Oracle (Optimal),6,5,1.0
Oracle (Optimal),6,6,0.0
Oracle (Optimal),6,7,0.0
Oracle (Optimal),6,8,0.0
Oracle (Optimal),6,9,0.0
Oracle (Optimal),6,10,0.0
Oracle (Optimal),7,1,7.643856189774724
Oracle (Optimal),7,2,5.426264754702098
Oracle (Optimal),7,3,3.169925001442312
Oracle (Optimal),7,4,1.584962500721156
Oracle (Optimal),7,5,0.0
Oracle (Optimal),7,6,0.0
Oracle (Optimal),7,7,0.0
Oracle (Optimal),7,8,0.0
Oracle (Optimal),7,9,0.0
Oracle (Optimal),7,10,0.0
Oracle (Optimal),8,1,7.643856189774724
Oracle (Optimal),8,2,5.643856189774724
Oracle (Optimal),8,3,3.0
Oracle (Optimal),8,4,0.0
Oracle (Optimal),8,5,0.0
Oracle (Optimal),8,6,0.0
Oracle (Optimal),8,7,0.0
Oracle (Optimal),8,8,0.0
Oracle (Optimal),8,9,0.0
Oracle (Optimal),8,10,0.0
Oracle (Optimal),9,1,7.643856189774724
Oracle (Optimal),9,2,5.285402218862249
Oracle (Optimal),9,3,3.169925001442312
Oracle (Optimal),9,4,1.584962500721156
Oracle (Optimal),9,5,0.0
Oracle (Optimal),9,6,0.0
Oracle (Optimal),9,7,0.0
Oracle (Optimal),9,8,0.0
Oracle (Optimal),9,9,0.0
Oracle (Optimal),9,10,0.0
Oracle (Optimal),10,1,7.643856189774724
Oracle (Optimal),10,2,5.643856189774724
Oracle (Optimal),10,3,3.584962500721156
Oracle (Optimal),10,4,1.0
Oracle (Optimal),10,5,0.0
Oracle (Optimal),10,6,0.0
Oracle (Optimal),10,7,0.0
Oracle (Optimal),10,8,0.0
Oracle (Optimal),10,9,0.0
Oracle (Optimal),10,10,0.0
Oracle (Optimal),11,1,7.643856189774724
Oracle (Optimal),11,2,5.643856189774724
Oracle (Optimal),11,3,3.4594316186372973
Oracle (Optimal),11,4,1.584962500721156
Oracle (Optimal),11,5,0.0
Oracle (Optimal),11,6,0.0
Oracle (Optimal),11,7,0.0
Oracle (Optimal),11,8,0.0
Oracle (Optimal),11,9,0.0
Oracle (Optimal),11,10,0.0
Oracle (Optimal),12,1,7.643856189774724
Oracle (Optimal),12,2,5.044394119358453
Oracle (Optimal),12,3,2.807354922057604
Oracle (Optimal),12,4,1.584962500721156
Oracle (Optimal),12,5,0.0
Oracle (Optimal),12,6,0.0
Oracle (Optimal),12,7,0.0
Oracle (Optimal),12,8,0.0
Oracle (Optimal),12,9,0.0
Oracle (Optimal),12,10,0.0
Oracle (Optimal),13,1,7.643856189774724
Oracle (Optimal),13,2,5.643856189774724
Oracle (Optimal),13,3,3.4594316186372973
Oracle (Optimal),13,4,1.0
Oracle (Optimal),13,5,0.0
Oracle (Optimal),13,6,0.0
Oracle (Optimal),13,7,0.0
Oracle (Optimal),13,8,0.0
Oracle (Optimal),13,9,0.0
Oracle (Optimal),13,10,0.0
Oracle (Optimal),14,1,7.643856189774724
Oracle (Optimal),14,2,5.285402218862249
Oracle (Optimal),14,3,3.169925001442312
Oracle (Optimal),14,4,1.0
Oracle (Optimal),14,5,0.0
Oracle (Optimal),14,6,0.0
Oracle (Optimal),14,7,0.0
Oracle (Optimal),14,8,0.0
Oracle (Optimal),14,9,0.0
Oracle (Optimal),14,10,0.0
Oracle (Optimal),15,1,7.643856189774724
Oracle (Optimal),15,2,5.643856189774724
Oracle (Optimal),15,3,3.4594316186372973
Oracle (Optimal),15,4,1.0
Oracle (Optimal),15,5,0.0
Oracle (Optimal),15,6,0.0
Oracle (Optimal),15,7,0.0
Oracle (Optimal),15,8,0.0
Oracle (Optimal),15,9,0.0
Oracle (Optimal),15,10,0.0
Oracle (Optimal),16,1,7.643856189774724
Oracle (Optimal),16,2,5.285402218862249
Oracle (Optimal),16,3,2.807354922057604
Oracle (Optimal),16,4,1.0
Oracle (Optimal),16,5,0.0
Oracle (Optimal),16,6,0.0
Oracle (Optimal),16,7,0.0
Oracle (Optimal),16,8,0.0
Oracle (Optimal),16,9,0.0
Oracle (Optimal),16,10,0.0
Oracle (Optimal),17,1,7.643856189774724
Oracle (Optimal),17,2,5.285402218862249
Oracle (Optimal),17,3,2.807354922057604
Oracle (Optimal),17,4,0.0
Oracle (Optimal),17,5,0.0
Oracle (Optimal),17,6,0.0
Oracle (Optimal),17,7,0.0
Oracle (Optimal),17,8,0.0
Oracle (Optimal),17,9,0.0
Oracle (Optimal),17,10,0.0
Oracle (Optimal),18,1,7.643856189774724
Oracle (Optimal),18,2,5.426264754702098
Oracle (Optimal),18,3,3.169925001442312
Oracle (Optimal),18,4,1.584962500721156
Oracle (Optimal),18,5,0.0
Oracle (Optimal),18,6,0.0
Oracle (Optimal),18,7,0.0
Oracle (Optimal),18,8,0.0
Oracle (Optimal),18,9,0.0
Oracle (Optimal),18,10,0.0
Oracle (Optimal),19,1,7.643856189774724
Oracle (Optimal),19,2,5.643856189774724
Oracle (Optimal),19,3,3.0
Oracle (Optimal),19,4,2.0
Oracle (Optimal),19,5,0.0
Oracle (Optimal),19,6,0.0
Oracle (Optimal),19,7,0.0
Oracle (Optimal),19,8,0.0
Oracle (Optimal),19,9,0.0
Oracle (Optimal),19,10,0.0
Oracle (Optimal),20,1,7.643856189774724
Oracle (Optimal),20,2,5.426264754702098
Oracle (Optimal),20,3,3.169925001442312
Oracle (Optimal),20,4,1.584962500721156
Oracle (Optimal),20,5,0.0
Oracle (Optimal),20,6,0.0
Oracle (Optimal),20,7,0.0
Oracle (Optimal),20,8,0.0
Oracle (Optimal),20,9,0.0
Oracle (Optimal),20,10,0.0
Oracle (Optimal),21,1,7.643856189774724
Oracle (Optimal),21,2,5.643856189774724
Oracle (Optimal),21,3,3.0
Oracle (Optimal),21,4,0.0
Oracle (Optimal),21,5,0.0
Oracle (Optimal),21,6,0.0
Oracle (Optimal),21,7,0.0
Oracle (Optimal),21,8,0.0
Oracle (Optimal),21,9,0.0
Oracle (Optimal),21,10,0.0
Oracle (Optimal),22,1,7.643856189774724
Oracle (Optimal),22,2,5.285402218862249
Oracle (Optimal),22,3,3.169925001442312
Oracle (Optimal),22,4,1.0
Oracle (Optimal),22,5,0.0
Oracle (Optimal),22,6,0.0
Oracle (Optimal),22,7,0.0
Oracle (Optimal),22,8,0.0
Oracle (Optimal),22,9,0.0
Oracle (Optimal),22,10,0.0
Oracle (Optimal),23,1,7.643856189774724
Oracle (Optimal),23,2,5.426264754702098
Oracle (Optimal),23,3,3.169925001442312
Oracle (Optimal),23,4,2.0
Oracle (Optimal),23,5,0.0
Oracle (Optimal),23,6,0.0
Oracle (Optimal),23,7,0.0
Oracle (Optimal),23,8,0.0
Oracle (Optimal),23,9,0.0
Oracle (Optimal),23,10,0.0
Oracle (Optimal),24,1,7.643856189774724
Oracle (Optimal),24,2,5.129283016944966
Oracle (Optimal),24,3,3.0
Oracle (Optimal),24,4,1.0
Oracle (Optimal),24,5,0.0
Oracle (Optimal),24,6,0.0
Oracle (Optimal),24,7,0.0
Oracle (Optimal),24,8,0.0
Oracle (Optimal),24,9,0.0
Oracle (Optimal),24,10,0.0
Oracle (Optimal),25,1,7.643856189774724
Oracle (Optimal),25,2,5.643856189774724
Oracle (Optimal),25,3,3.4594316186372973
Oracle (Optimal),25,4,0.0
Oracle (Optimal),25,5,0.0
Oracle (Optimal),25,6,0.0
Oracle (Optimal),25,7,0.0
Oracle (Optimal),25,8,0.0
Oracle (Optimal),25,9,0.0
Oracle (Optimal),25,10,0.0
Oracle (Optimal),26,1,7.643856189774724
Oracle (Optimal),26,2,5.643856189774724
Oracle (Optimal),26,3,3.4594316186372973
Oracle (Optimal),26,4,1.584962500721156
Oracle (Optimal),26,5,0.0
Oracle (Optimal),26,6,0.0
Oracle (Optimal),26,7,0.0
Oracle (Optimal),26,8,0.0
Oracle (Optimal),26,9,0.0
Oracle (Optimal),26,10,0.0
Oracle (Optimal),27,1,7.643856189774724
Oracle (Optimal),27,2,5.129283016944966
Oracle (Optimal),27,3,3.4594316186372973
Oracle (Optimal),27,4,1.584962500721156
Oracle (Optimal),27,5,0.0
Oracle (Optimal),27,6,0.0
Oracle (Optimal),27,7,0.0
Oracle (Optimal),27,8,0.0
Oracle (Optimal),27,9,0.0
Oracle (Optimal),27,10,0.0
Oracle (Optimal),28,1,7.643856189774724
Oracle (Optimal),28,2,5.643856189774724
Oracle (Optimal),28,3,3.4594316186372973
Oracle (Optimal),28,4,1.0
Oracle (Optimal),28,5,0.0
Oracle (Optimal),28,6,0.0
Oracle (Optimal),28,7,0.0
Oracle (Optimal),28,8,0.0
Oracle (Optimal),28,9,0.0
Oracle (Optimal),28,10,0.0
Oracle (Optimal),29,1,7.643856189774724
Oracle (Optimal),29,2,5.129283016944966
Oracle (Optimal),29,3,2.584962500721156
Oracle (Optimal),29,4,1.584962500721156
Oracle (Optimal),29,5,0.0
Oracle (Optimal),29,6,0.0
Oracle (Optimal),29,7,0.0
Oracle (Optimal),29,8,0.0
Oracle (Optimal),29,9,0.0
Oracle (Optimal),29,10,0.0
Oracle (Optimal),30,1,7.643856189774724
Oracle (Optimal),30,2,5.044394119358453
Oracle (Optimal),30,3,2.807354922057604
Oracle (Optimal),30,4,1.0
Oracle (Optimal),30,5,0.0
Oracle (Optimal),30,6,0.0
Oracle (Optimal),30,7,0.0
Oracle (Optimal),30,8,0.0
Oracle (Optimal),30,9,0.0
Oracle (Optimal),30,10,0.0


==> AI_Bilevel_Supplement/200-kary-oqa-dataset/plots/kary200_summary_30targets.csv <==
model,step,mean_bits,std_bits
Claude Sonnet 4.5,1,7.643856189774727,2.6645352591003757e-15
Claude Sonnet 4.5,2,5.823649901294405,0.2005249755192635
Claude Sonnet 4.5,3,4.725152526114787,0.3422162942423391
Claude Sonnet 4.5,4,3.6997591022373753,0.3966965184548733
Claude Sonnet 4.5,5,2.4933891459827704,0.5142261074584638
Claude Sonnet 4.5,6,1.8428180770567744,0.5296688847243506
Claude Sonnet 4.5,7,1.4379112462253667,0.7782153524125337
Claude Sonnet 4.5,8,0.830827083453526,0.7494958609061724
Claude Sonnet 4.5,9,0.0,0.0
Claude Sonnet 4.5,10,0.0,0.0
GPT 5,1,7.643856189774727,2.6645352591003757e-15
GPT 5,2,5.593057517687839,0.21535281091348007
GPT 5,3,4.295822397153332,0.3124260614556114
GPT 5,4,3.01842494532198,0.3952296126392126
GPT 5,5,1.6377513072752727,0.5093168501860451
GPT 5,6,1.0277234366404764,0.5708917872760553
GPT 5,7,0.0,0.0
GPT 5,8,0.0,0.0
GPT 5,9,0.0,0.0
GPT 5,10,0.0,0.0
Gemini 2.5 Pro,1,7.643856189774727,2.6645352591003757e-15
Gemini 2.5 Pro,2,5.820366165066371,0.20984850207093797
Gemini 2.5 Pro,3,4.626244960751305,0.292036076024056
Gemini 2.5 Pro,4,4.030191459534203,0.2780528663264359
Gemini 2.5 Pro,5,2.8530259198994825,0.3798504886957382
Gemini 2.5 Pro,6,1.6359481232569144,0.413363428136982
Gemini 2.5 Pro,7,0.9364912501682698,0.5251751152899371
Gemini 2.5 Pro,8,0.0,0.0
Gemini 2.5 Pro,9,0.0,0.0
Gemini 2.5 Pro,10,0.0,0.0
Grok 4,1,7.643856189774727,2.6645352591003757e-15
Grok 4,2,6.035616024589186,0.27311978535551207
Grok 4,3,5.084336739943022,0.39403913504646365
Grok 4,4,4.119372114247375,0.5099523471090871
Grok 4,5,3.2901482068422525,0.5544885500954421
Grok 4,6,2.4938773718482503,0.6770905277590243
Grok 4,7,2.194295427597568,0.7555519459808976
Grok 4,8,1.7348276326701353,0.8571473172887599
Grok 4,9,0.0,0.0
Grok 4,10,0.0,0.0
Oracle (Optimal),1,7.643856189774727,2.6645352591003757e-15
Oracle (Optimal),2,5.383447261600367,0.2134999128327896
Oracle (Optimal),3,3.1462919165769816,0.2628329394944234
Oracle (Optimal),4,1.1673183336217958,0.6128161982198834
Oracle (Optimal),5,0.03333333333333333,0.1795054935711501
Oracle (Optimal),6,0.0,0.0
Oracle (Optimal),7,0.0,0.0
Oracle (Optimal),8,0.0,0.0
Oracle (Optimal),9,0.0,0.0
Oracle (Optimal),10,0.0,0.0


==> AI_Bilevel_Supplement/200-kary-oqa-dataset/plots/oracle_entropy.csv <==
step,mean_bits,std_bits,lower_bits,upper_bits,subset_size_mean_integer,model,n_targets
1,7.643856189774727,2.6645352591003757e-15,7.643856189774724,7.64385618977473,200,Oracle (Optimal),30
2,5.383447261600367,0.2134999128327896,5.169947348767577,5.596947174433156,42,Oracle (Optimal),30
3,3.1462919165769816,0.2628329394944234,2.883458977082558,3.409124856071405,9,Oracle (Optimal),30
4,1.1673183336217958,0.6128161982198834,0.5545021354019124,1.7801345318416792,2,Oracle (Optimal),30
5,0.03333333333333333,0.1795054935711501,-0.14617216023781676,0.2128388269044834,1,Oracle (Optimal),30
6,0.0,0.0,0.0,0.0,1,Oracle (Optimal),30
7,0.0,0.0,0.0,0.0,1,Oracle (Optimal),30
8,0.0,0.0,0.0,0.0,1,Oracle (Optimal),30
9,0.0,0.0,0.0,0.0,1,Oracle (Optimal),30
10,0.0,0.0,0.0,0.0,1,Oracle (Optimal),30


==> AI_Bilevel_Supplement/200-kary-oqa-dataset/plots/posterior_entropy_summary.csv <==
step,GPT 5,Gemini 2.5 Pro,Claude Sonnet 4.5,Grok 4,Oracle (Optimal)
1,7.643856189774727,7.643856189774727,7.643856189774727,7.643856189774727,7.643856189774727
2,5.593057517687839,5.820366165066371,5.823649901294405,6.035616024589186,5.383447261600367
3,4.295822397153332,4.626244960751305,4.725152526114787,5.084336739943022,3.1462919165769816
4,3.01842494532198,4.030191459534203,3.6997591022373753,4.119372114247375,1.1673183336217958
5,1.6377513072752727,2.8530259198994825,2.4933891459827704,3.2901482068422525,0.03333333333333333
6,1.0277234366404764,1.6359481232569144,1.8428180770567744,2.4938773718482503,0.0
7,0.0,0.9364912501682698,1.4379112462253667,2.194295427597568,0.0
8,0.0,0.0,0.830827083453526,1.7348276326701353,0.0
9,0.0,0.0,0.0,0.0,0.0
10,0.0,0.0,0.0,0.0,0.0


==> AI_Bilevel_Supplement/200-kary-oqa-dataset/prompts/prompt_plain.txt <==
This is a k-ary attributes dataset with 200 abstract objects. I have a hidden item in mind.
Ask questions about one attribute at a time from this list:
color, shape, material, size, pattern, origin, use_case, energy.
The answer will be a single value for that attribute, for example "red" or "triangle".
After each answer, show your current belief over remaining items and how many candidates are left.
If you can estimate entropy mentally, include it. Do not run code or use tools.
Stop when only one candidate remains, or when multiple items have an identical attribute vector and cannot be separated.


==> AI_Bilevel_Supplement/200-kary-oqa-dataset/prompts/prompt_strict_json.txt <==
You are playing the Optimal Question Asking game on the 200_KARY dataset.

Rules:
1) Ask exactly ONE attribute question per turn about one of these attributes: color, shape, material, size, pattern, origin, use_case, energy.
2) I will answer with a single value for that attribute, such as "red", "triangle", or "indoor". Treat my answers as perfectly accurate and consistent with a single hidden item from the dataset.
3) Start from a uniform prior over all 300 items. After each answer, update your belief over the remaining items using deterministic filtering.
4) Items that share the exact same attribute vector are indistinguishable. You may stop when only one such equivalence class remains.
5) At every turn you must reply with a single JSON object and nothing else.

The JSON object must have this shape:

{
  "question": "<your next attribute question>",
  "belief": {
    "0000": 0.01,
    "0001": 0.01
    // ...
  },
  "entropy_bits": 5.32,
  "stop": false,
  "thought": "<very brief rationale for why this question is informative>"
}

Requirements:
- "question" is a single attribute question, for example "What is the color".
- "belief" is a probability distribution over item identifiers like "0000", "0001", up to "012b". Probabilities must be nonnegative and sum to 1.
- "entropy_bits" is the Shannon entropy of the belief in bits.
- "stop" is true only when you are ready to stop asking questions. When "stop" is true you should still return a valid belief and entropy, but you should not ask another question afterward.
- "thought" should be short and to the point.

Return only the JSON object, with no surrounding text, code fences, or comments.


==> AI_Bilevel_Supplement/200-kary-oqa-dataset/prompts/prompt_system.txt <==
You are a careful planner that asks the most informative next question. Follow the rules exactly. Keep outputs compact and machine-parseable.


==> AI_Bilevel_Supplement/200-kary-oqa-dataset/prompts/prompt_template_generic.txt <==
Ask k-ary attribute questions to identify the hidden item. Return only your next question.


==> AI_Bilevel_Supplement/25-animals-oqa-dataset/data/25_animals.json <==
{
  "bat": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": true,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "bear": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "cat": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "chicken": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "cow": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "crocodile": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "cuttlefish": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "dog": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "eagle": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": true,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "elephant": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "frog": {
    "amphibian": true,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "giraffe": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "goat": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "hippopotamus": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "horse": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": true,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "kangaroo": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "lion": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "monkey": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "panda": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "penguin": {
    "amphibian": false,
    "big": false,
    "bird": true,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "rhino": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": false,
    "carnivore": false,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": true,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "shark": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": true,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": false
  },
  "snake": {
    "amphibian": false,
    "big": false,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": true,
    "mammal": false,
    "reptile": true
  },
  "tiger": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": true,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  },
  "whale": {
    "amphibian": false,
    "big": true,
    "bird": false,
    "can_fly": false,
    "can_swim": true,
    "carnivore": true,
    "domestic": false,
    "fish": false,
    "has_fur": false,
    "herbivore": false,
    "insect": false,
    "lays_eggs": false,
    "mammal": true,
    "reptile": false
  }
}

==> AI_Bilevel_Supplement/25-animals-oqa-dataset/data/attributes.txt <==
amphibian
big
bird
can_fly
can_swim
carnivore
domestic
fish
has_fur
herbivore
insect
lays_eggs
mammal
reptile


==> AI_Bilevel_Supplement/25-animals-oqa-dataset/data/equivalence_classes.json <==
{
  "attribute_order": [
    "amphibian",
    "big",
    "bird",
    "can_fly",
    "can_swim",
    "carnivore",
    "domestic",
    "fish",
    "has_fur",
    "herbivore",
    "insect",
    "lays_eggs",
    "mammal",
    "reptile"
  ],
  "num_items": 25,
  "num_equivalence_classes": 22,
  "num_classes_with_duplicates": 3,
  "classes": [
    {
      "members": [
        "bat"
      ]
    },
    {
      "members": [
        "cat"
      ]
    },
    {
      "members": [
        "chicken"
      ]
    },
    {
      "members": [
        "cow"
      ]
    },
    {
      "members": [
        "crocodile"
      ]
    },
    {
      "members": [
        "cuttlefish"
      ]
    },
    {
      "members": [
        "dog"
      ]
    },
    {
      "members": [
        "eagle"
      ]
    },
    {
      "members": [
        "frog"
      ]
    },
    {
      "members": [
        "goat"
      ]
    },
    {
      "members": [
        "hippopotamus"
      ]
    },
    {
      "members": [
        "horse"
      ]
    },
    {
      "members": [
        "kangaroo"
      ]
    },
    {
      "members": [
        "lion"
      ]
    },
    {
      "members": [
        "monkey"
      ]
    },
    {
      "members": [
        "penguin"
      ]
    },
    {
      "members": [
        "shark"
      ]
    },
    {
      "members": [
        "snake"
      ]
    },
    {
      "members": [
        "whale"
      ]
    },
    {
      "members": [
        "bear",
        "tiger"
      ]
    },
    {
      "members": [
        "elephant",
        "rhino"
      ]
    },
    {
      "members": [
        "giraffe",
        "panda"
      ]
    }
  ]
}

==> AI_Bilevel_Supplement/25-animals-oqa-dataset/data/items.txt <==
bat
bear
cat
chicken
cow
crocodile
cuttlefish
dog
eagle
elephant
frog
giraffe
goat
hippopotamus
horse
kangaroo
lion
monkey
panda
penguin
rhino
shark
snake
tiger
whale


==> AI_Bilevel_Supplement/25-animals-oqa-dataset/metadata.json <==
{
  "dataset_id": "25_animals",
  "domain": "ANIMALS",
  "object_type": "animal",
  "tier": 25,
  "created_utc": "2025-11-18T07:52:33.524611Z",
  "num_items": 25,
  "num_attributes": 14,
  "attributes": [
    "amphibian",
    "big",
    "bird",
    "can_fly",
    "can_swim",
    "carnivore",
    "domestic",
    "fish",
    "has_fur",
    "herbivore",
    "insect",
    "lays_eggs",
    "mammal",
    "reptile"
  ],
  "duplicates_present": true,
  "num_equivalence_classes": 22
}

==> AI_Bilevel_Supplement/25-animals-oqa-dataset/plots/25_animals_entropy_seeds.csv <==
model,step,seed,entropy_bits
GPT 4.1,1,1,4.643856189774724
GPT 4.1,1,2,4.643856189774724
GPT 4.1,1,3,4.643856189774724
GPT 4.1,1,4,4.643856189774724
GPT 4.1,1,5,4.643856189774724
GPT 4.1,1,6,4.643856189774724
GPT 4.1,1,7,4.643856189774724
GPT 4.1,1,8,4.643856189774724
GPT 4.1,1,9,4.643856189774724
GPT 4.1,1,10,4.643856189774724
GPT 4.1,2,1,4.321928094887363
GPT 4.1,2,2,4.392317422778761
GPT 4.1,2,3,4.321928094887363
GPT 4.1,2,4,4.247927513443585
GPT 4.1,2,5,4.321928094887363
GPT 4.1,2,6,4.169925001442312
GPT 4.1,2,7,4.087462841250339
GPT 4.1,2,8,4.523561956057013
GPT 4.1,2,9,4.169925001442312
GPT 4.1,2,10,4.247927513443585
GPT 4.1,3,1,3.584962500721156
GPT 4.1,3,2,3.584962500721156
GPT 4.1,3,3,3.700439718141092
GPT 4.1,3,4,3.700439718141092
GPT 4.1,3,5,3.584962500721156
GPT 4.1,3,6,3.584962500721156
GPT 4.1,3,7,3.700439718141092
GPT 4.1,3,8,3.9068905956085187
GPT 4.1,3,9,3.700439718141092
GPT 4.1,3,10,3.700439718141092
GPT 4.1,4,1,3.321928094887362
GPT 4.1,4,2,3.0
GPT 4.1,4,3,3.0
GPT 4.1,4,4,3.169925001442312
GPT 4.1,4,5,3.169925001442312
GPT 4.1,4,6,3.0
GPT 4.1,4,7,3.169925001442312
GPT 4.1,4,8,3.321928094887362
GPT 4.1,4,9,3.169925001442312
GPT 4.1,4,10,3.169925001442312
GPT 4.1,5,1,2.584962500721156
GPT 4.1,5,2,2.321928094887362
GPT 4.1,5,3,2.807354922057604
GPT 4.1,5,4,2.584962500721156
GPT 4.1,5,5,2.584962500721156
GPT 4.1,5,6,2.584962500721156
GPT 4.1,5,7,2.584962500721156
GPT 4.1,5,8,2.584962500721156
GPT 4.1,5,9,2.584962500721156
GPT 4.1,5,10,2.584962500721156
GPT 4.1,6,1,1.584962500721156
GPT 4.1,6,2,2.0
GPT 4.1,6,3,2.0
GPT 4.1,6,4,2.0
GPT 4.1,6,5,2.0
GPT 4.1,6,6,2.0
GPT 4.1,6,7,2.0
GPT 4.1,6,8,2.0
GPT 4.1,6,9,2.0
GPT 4.1,6,10,2.321928094887362
GPT 4.1,7,1,0.0
GPT 4.1,7,2,0.0
GPT 4.1,7,3,0.0
GPT 4.1,7,4,0.0
GPT 4.1,7,5,0.0
GPT 4.1,7,6,0.0
GPT 4.1,7,7,0.0
GPT 4.1,7,8,1.0
GPT 4.1,7,9,1.0
GPT 4.1,7,10,1.0
Gemini 2.0 Flash,1,1,4.643856189774724
Gemini 2.0 Flash,1,2,4.643856189774724
Gemini 2.0 Flash,1,3,4.643856189774724
Gemini 2.0 Flash,1,4,4.643856189774724
Gemini 2.0 Flash,1,5,4.643856189774724
Gemini 2.0 Flash,1,6,4.643856189774724
Gemini 2.0 Flash,1,7,4.643856189774724
Gemini 2.0 Flash,1,8,4.643856189774724
Gemini 2.0 Flash,1,9,4.643856189774724
Gemini 2.0 Flash,1,10,4.643856189774724
Gemini 2.0 Flash,2,1,4.247927513443585
Gemini 2.0 Flash,2,2,4.169925001442312
Gemini 2.0 Flash,2,3,4.087462841250339
Gemini 2.0 Flash,2,4,4.321928094887363
Gemini 2.0 Flash,2,5,4.087462841250339
Gemini 2.0 Flash,2,6,4.392317422778761
Gemini 2.0 Flash,2,7,4.087462841250339
Gemini 2.0 Flash,2,8,4.169925001442312
Gemini 2.0 Flash,2,9,4.321928094887363
Gemini 2.0 Flash,2,10,4.247927513443585
Gemini 2.0 Flash,3,1,3.584962500721156
Gemini 2.0 Flash,3,2,3.584962500721156
Gemini 2.0 Flash,3,3,3.4594316186372973
Gemini 2.0 Flash,3,4,3.584962500721156
Gemini 2.0 Flash,3,5,3.700439718141092
Gemini 2.0 Flash,3,6,3.4594316186372973
Gemini 2.0 Flash,3,7,3.584962500721156
Gemini 2.0 Flash,3,8,3.4594316186372973
Gemini 2.0 Flash,3,9,3.700439718141092
Gemini 2.0 Flash,3,10,3.321928094887362
Gemini 2.0 Flash,4,1,3.0
Gemini 2.0 Flash,4,2,3.0
Gemini 2.0 Flash,4,3,3.0
Gemini 2.0 Flash,4,4,3.0
Gemini 2.0 Flash,4,5,2.807354922057604
Gemini 2.0 Flash,4,6,2.584962500721156
Gemini 2.0 Flash,4,7,2.584962500721156
Gemini 2.0 Flash,4,8,3.0
Gemini 2.0 Flash,4,9,2.807354922057604
Gemini 2.0 Flash,4,10,3.0
Gemini 2.0 Flash,5,1,2.584962500721156
Gemini 2.0 Flash,5,2,2.321928094887362
Gemini 2.0 Flash,5,3,2.321928094887362
Gemini 2.0 Flash,5,4,2.321928094887362
Gemini 2.0 Flash,5,5,2.321928094887362
Gemini 2.0 Flash,5,6,2.321928094887362
Gemini 2.0 Flash,5,7,2.321928094887362
Gemini 2.0 Flash,5,8,2.321928094887362
Gemini 2.0 Flash,5,9,2.321928094887362
Gemini 2.0 Flash,5,10,2.584962500721156
Gemini 2.0 Flash,6,1,1.0
Gemini 2.0 Flash,6,2,1.584962500721156
Gemini 2.0 Flash,6,3,1.584962500721156
Gemini 2.0 Flash,6,4,1.584962500721156
Gemini 2.0 Flash,6,5,1.584962500721156
Gemini 2.0 Flash,6,6,1.584962500721156
Gemini 2.0 Flash,6,7,1.584962500721156
Gemini 2.0 Flash,6,8,1.584962500721156
Gemini 2.0 Flash,6,9,1.584962500721156
Gemini 2.0 Flash,6,10,2.0
Gemini 2.0 Flash,7,1,0.0
Gemini 2.0 Flash,7,2,0.0
Gemini 2.0 Flash,7,3,0.0
Gemini 2.0 Flash,7,4,0.0
Gemini 2.0 Flash,7,5,0.0
Gemini 2.0 Flash,7,6,0.0
Gemini 2.0 Flash,7,7,0.0
Gemini 2.0 Flash,7,8,1.0
Gemini 2.0 Flash,7,9,1.0
Gemini 2.0 Flash,7,10,1.0
Claude Haiku 4.5,1,1,4.643856189774724
Claude Haiku 4.5,1,2,4.643856189774724
Claude Haiku 4.5,1,3,4.643856189774724
Claude Haiku 4.5,1,4,4.643856189774724
Claude Haiku 4.5,1,5,4.643856189774724
Claude Haiku 4.5,1,6,4.643856189774724
Claude Haiku 4.5,1,7,4.643856189774724
Claude Haiku 4.5,1,8,4.643856189774724
Claude Haiku 4.5,1,9,4.643856189774724
Claude Haiku 4.5,1,10,4.643856189774724
Claude Haiku 4.5,2,1,4.087462841250339
Claude Haiku 4.5,2,2,4.169925001442312
Claude Haiku 4.5,2,3,4.087462841250339
Claude Haiku 4.5,2,4,4.0
Claude Haiku 4.5,2,5,4.247927513443585
Claude Haiku 4.5,2,6,4.087462841250339
Claude Haiku 4.5,2,7,4.087462841250339
Claude Haiku 4.5,2,8,4.087462841250339
Claude Haiku 4.5,2,9,4.169925001442312
Claude Haiku 4.5,2,10,4.087462841250339
Claude Haiku 4.5,3,1,3.321928094887362
Claude Haiku 4.5,3,2,3.4594316186372973
Claude Haiku 4.5,3,3,3.169925001442312
Claude Haiku 4.5,3,4,3.321928094887362
Claude Haiku 4.5,3,5,3.4594316186372973
Claude Haiku 4.5,3,6,3.584962500721156
Claude Haiku 4.5,3,7,3.321928094887362
Claude Haiku 4.5,3,8,3.169925001442312
Claude Haiku 4.5,3,9,3.321928094887362
Claude Haiku 4.5,3,10,3.584962500721156
Claude Haiku 4.5,4,1,2.584962500721156
Claude Haiku 4.5,4,2,2.321928094887362
Claude Haiku 4.5,4,3,2.321928094887362
Claude Haiku 4.5,4,4,2.584962500721156
Claude Haiku 4.5,4,5,2.584962500721156
Claude Haiku 4.5,4,6,2.584962500721156
Claude Haiku 4.5,4,7,2.584962500721156
Claude Haiku 4.5,4,8,2.321928094887362
Claude Haiku 4.5,4,9,2.807354922057604
Claude Haiku 4.5,4,10,2.584962500721156
Claude Haiku 4.5,5,1,1.584962500721156
Claude Haiku 4.5,5,2,2.0
Claude Haiku 4.5,5,3,2.0
Claude Haiku 4.5,5,4,2.0
Claude Haiku 4.5,5,5,2.0
Claude Haiku 4.5,5,6,2.321928094887362
Claude Haiku 4.5,5,7,1.584962500721156
Claude Haiku 4.5,5,8,2.0
Claude Haiku 4.5,5,9,2.0
Claude Haiku 4.5,5,10,2.0
Claude Haiku 4.5,6,1,1.0
Claude Haiku 4.5,6,2,1.0
Claude Haiku 4.5,6,3,1.0
Claude Haiku 4.5,6,4,1.0
Claude Haiku 4.5,6,5,1.0
Claude Haiku 4.5,6,6,1.0
Claude Haiku 4.5,6,7,1.0
Claude Haiku 4.5,6,8,1.0
Claude Haiku 4.5,6,9,1.0
Claude Haiku 4.5,6,10,1.0
Claude Haiku 4.5,7,1,0.0
Claude Haiku 4.5,7,2,0.0
Claude Haiku 4.5,7,3,0.0
Claude Haiku 4.5,7,4,0.0
Claude Haiku 4.5,7,5,0.0
Claude Haiku 4.5,7,6,0.0
Claude Haiku 4.5,7,7,1.0
Claude Haiku 4.5,7,8,1.0
Claude Haiku 4.5,7,9,1.0
Claude Haiku 4.5,7,10,1.0
Oracle,1,1,4.643856189774724
Oracle,1,2,4.643856189774724
Oracle,1,3,4.643856189774724
Oracle,1,4,4.643856189774724
Oracle,1,5,4.643856189774724
Oracle,1,6,4.643856189774724
Oracle,1,7,4.643856189774724
Oracle,1,8,4.643856189774724
Oracle,1,9,4.643856189774724
Oracle,1,10,4.643856189774724
Oracle,2,1,3.4594316186372973
Oracle,2,2,3.4594316186372973
Oracle,2,3,3.4594316186372973
Oracle,2,4,3.4594316186372973
Oracle,2,5,3.700439718141092
Oracle,2,6,3.700439718141092
Oracle,2,7,3.700439718141092
Oracle,2,8,3.700439718141092
Oracle,2,9,3.584962500721156
Oracle,2,10,3.584962500721156
Oracle,3,1,2.584962500721156
Oracle,3,2,2.584962500721156
Oracle,3,3,3.0
Oracle,3,4,3.0
Oracle,3,5,2.807354922057604
Oracle,3,6,2.807354922057604
Oracle,3,7,2.807354922057604
Oracle,3,8,2.807354922057604
Oracle,3,9,2.807354922057604
Oracle,3,10,2.807354922057604
Oracle,4,1,2.0
Oracle,4,2,1.584962500721156
Oracle,4,3,1.584962500721156
Oracle,4,4,1.584962500721156
Oracle,4,5,1.584962500721156
Oracle,4,6,1.584962500721156
Oracle,4,7,1.584962500721156
Oracle,4,8,1.584962500721156
Oracle,4,9,1.584962500721156
Oracle,4,10,1.584962500721156
Oracle,5,1,0.0
Oracle,5,2,0.0
Oracle,5,3,0.0
Oracle,5,4,0.0
Oracle,5,5,0.0
Oracle,5,6,0.0
Oracle,5,7,0.0
Oracle,5,8,0.0
Oracle,5,9,1.0
Oracle,5,10,1.0
Oracle,6,1,0.0
Oracle,6,2,0.0
Oracle,6,3,0.0
Oracle,6,4,0.0
Oracle,6,5,0.0
Oracle,6,6,0.0
Oracle,6,7,0.0
Oracle,6,8,0.0
Oracle,6,9,1.0
Oracle,6,10,1.0
Oracle,7,1,0.0
Oracle,7,2,0.0
Oracle,7,3,0.0
Oracle,7,4,0.0
Oracle,7,5,0.0
Oracle,7,6,0.0
Oracle,7,7,0.0
Oracle,7,8,0.0
Oracle,7,9,1.0
Oracle,7,10,1.0


==> AI_Bilevel_Supplement/25-animals-oqa-dataset/plots/25_animals_entropy_summary.csv <==
model,step,entropy_bits_mean,entropy_bits_std,entropy_bits_lo,entropy_bits_hi
Claude Haiku 4.5,1,4.643856189774724,0.0,4.643856189774724,4.643856189774724
Claude Haiku 4.5,2,4.111255456383025,0.0677723230957891,4.0,4.247927513443585
Claude Haiku 4.5,3,3.371635062115098,0.1482080708238361,3.169925001442312,3.584962500721156
Claude Haiku 4.5,4,2.5282914211046625,0.1580799981640484,2.321928094887362,2.807354922057604
Claude Haiku 4.5,5,1.9491853096329677,0.2166227192153074,1.584962500721156,2.321928094887362
Claude Haiku 4.5,6,1.0,0.0,1.0,1.0
Claude Haiku 4.5,7,0.4,0.5163977794943222,0.0,1.0
GPT 4.1,1,4.643856189774724,0.0,4.643856189774724,4.643856189774724
GPT 4.1,2,4.280483153452,0.1249755744358852,4.087462841250339,4.523561956057013
GPT 4.1,3,3.67489391891986,0.0996861949657581,3.584962500721156,3.906890595608519
GPT 4.1,4,3.1493481196986286,0.1195358238057636,3.0,3.321928094887362
GPT 4.1,5,2.5808983022714216,0.1147365633042526,2.321928094887362,2.807354922057604
GPT 4.1,6,1.990689059560852,0.1748100200429754,1.584962500721156,2.321928094887362
GPT 4.1,7,0.3,0.4830458915396479,0.0,1.0
Gemini 2.0 Flash,1,4.643856189774724,0.0,4.643856189774724,4.643856189774724
Gemini 2.0 Flash,2,4.21342671660763,0.1102084313299985,4.087462841250339,4.392317422778761
Gemini 2.0 Flash,3,3.5440952389966065,0.1185232046666464,3.321928094887362,3.700439718141092
Gemini 2.0 Flash,4,2.878463484555752,0.1735336207779784,2.584962500721156,3.0
Gemini 2.0 Flash,5,2.374534976054121,0.1109050433898492,2.321928094887362,2.584962500721156
Gemini 2.0 Flash,6,1.5679700005769248,0.2384090328373738,1.0,2.0
Gemini 2.0 Flash,7,0.3,0.4830458915396479,0.0,1.0
Oracle,1,4.643856189774724,0.0,4.643856189774724,4.643856189774724
Oracle,2,3.580941034855587,0.1136320761258956,3.4594316186372973,3.700439718141092
Oracle,3,2.801405453378794,0.1385588797711959,2.584962500721156,3.0
Oracle,4,1.6264662506490404,0.1312463812101637,1.584962500721156,2.0
Oracle,5,0.2,0.4216370213557839,0.0,1.0
Oracle,6,0.2,0.0,0.2,0.2
Oracle,7,0.2,0.0,0.2,0.2


==> AI_Bilevel_Supplement/25-animals-oqa-dataset/plots/25_animals_entropy_summary.json <==
[
  {
    "model": "Claude Haiku 4.5",
    "step": 1,
    "entropy_bits_mean": 4.643856189774724,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 4.643856189774724,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 2,
    "entropy_bits_mean": 4.111255456383025,
    "entropy_bits_std": 0.0677723230957891,
    "entropy_bits_lo": 4.0,
    "entropy_bits_hi": 4.247927513443585
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 3,
    "entropy_bits_mean": 3.371635062115098,
    "entropy_bits_std": 0.1482080708238361,
    "entropy_bits_lo": 3.169925001442312,
    "entropy_bits_hi": 3.584962500721156
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 4,
    "entropy_bits_mean": 2.5282914211046625,
    "entropy_bits_std": 0.1580799981640484,
    "entropy_bits_lo": 2.321928094887362,
    "entropy_bits_hi": 2.807354922057604
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 5,
    "entropy_bits_mean": 1.9491853096329677,
    "entropy_bits_std": 0.2166227192153074,
    "entropy_bits_lo": 1.584962500721156,
    "entropy_bits_hi": 2.321928094887362
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 6,
    "entropy_bits_mean": 1.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 7,
    "entropy_bits_mean": 0.4,
    "entropy_bits_std": 0.5163977794943222,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "GPT 4.1",
    "step": 1,
    "entropy_bits_mean": 4.643856189774724,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 4.643856189774724,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "GPT 4.1",
    "step": 2,
    "entropy_bits_mean": 4.280483153452,
    "entropy_bits_std": 0.1249755744358852,
    "entropy_bits_lo": 4.087462841250339,
    "entropy_bits_hi": 4.523561956057013
  },
  {
    "model": "GPT 4.1",
    "step": 3,
    "entropy_bits_mean": 3.67489391891986,
    "entropy_bits_std": 0.0996861949657581,
    "entropy_bits_lo": 3.584962500721156,
    "entropy_bits_hi": 3.906890595608519
  },
  {
    "model": "GPT 4.1",
    "step": 4,
    "entropy_bits_mean": 3.1493481196986286,
    "entropy_bits_std": 0.1195358238057636,
    "entropy_bits_lo": 3.0,
    "entropy_bits_hi": 3.321928094887362
  },
  {
    "model": "GPT 4.1",
    "step": 5,
    "entropy_bits_mean": 2.5808983022714216,
    "entropy_bits_std": 0.1147365633042526,
    "entropy_bits_lo": 2.321928094887362,
    "entropy_bits_hi": 2.807354922057604
  },
  {
    "model": "GPT 4.1",
    "step": 6,
    "entropy_bits_mean": 1.990689059560852,
    "entropy_bits_std": 0.1748100200429754,
    "entropy_bits_lo": 1.584962500721156,
    "entropy_bits_hi": 2.321928094887362
  },
  {
    "model": "GPT 4.1",
    "step": 7,
    "entropy_bits_mean": 0.3,
    "entropy_bits_std": 0.4830458915396479,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 1,
    "entropy_bits_mean": 4.643856189774724,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 4.643856189774724,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 2,
    "entropy_bits_mean": 4.21342671660763,
    "entropy_bits_std": 0.1102084313299985,
    "entropy_bits_lo": 4.087462841250339,
    "entropy_bits_hi": 4.392317422778761
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 3,
    "entropy_bits_mean": 3.5440952389966065,
    "entropy_bits_std": 0.1185232046666464,
    "entropy_bits_lo": 3.321928094887362,
    "entropy_bits_hi": 3.700439718141092
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 4,
    "entropy_bits_mean": 2.878463484555752,
    "entropy_bits_std": 0.1735336207779784,
    "entropy_bits_lo": 2.584962500721156,
    "entropy_bits_hi": 3.0
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 5,
    "entropy_bits_mean": 2.374534976054121,
    "entropy_bits_std": 0.1109050433898492,
    "entropy_bits_lo": 2.321928094887362,
    "entropy_bits_hi": 2.584962500721156
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 6,
    "entropy_bits_mean": 1.5679700005769248,
    "entropy_bits_std": 0.2384090328373738,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 2.0
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 7,
    "entropy_bits_mean": 0.3,
    "entropy_bits_std": 0.4830458915396479,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Oracle",
    "step": 1,
    "entropy_bits_mean": 4.643856189774724,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 4.643856189774724,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "Oracle",
    "step": 2,
    "entropy_bits_mean": 3.580941034855587,
    "entropy_bits_std": 0.1136320761258956,
    "entropy_bits_lo": 3.4594316186372973,
    "entropy_bits_hi": 3.700439718141092
  },
  {
    "model": "Oracle",
    "step": 3,
    "entropy_bits_mean": 2.801405453378794,
    "entropy_bits_std": 0.1385588797711959,
    "entropy_bits_lo": 2.584962500721156,
    "entropy_bits_hi": 3.0
  },
  {
    "model": "Oracle",
    "step": 4,
    "entropy_bits_mean": 1.6264662506490404,
    "entropy_bits_std": 0.1312463812101637,
    "entropy_bits_lo": 1.584962500721156,
    "entropy_bits_hi": 2.0
  },
  {
    "model": "Oracle",
    "step": 5,
    "entropy_bits_mean": 0.2,
    "entropy_bits_std": 0.4216370213557839,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Oracle",
    "step": 6,
    "entropy_bits_mean": 0.2,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.2,
    "entropy_bits_hi": 0.2
  },
  {
    "model": "Oracle",
    "step": 7,
    "entropy_bits_mean": 0.2,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.2,
    "entropy_bits_hi": 0.2
  }
]

==> AI_Bilevel_Supplement/25-animals-oqa-dataset/plots/README.txt <==
ANIMALS-25: Posterior Entropy Across Steps

This folder contains a compact dataset and a plot for four series:
- GPT 4.1
- Gemini 2.0 Flash
- Claude Haiku 4.5
- Oracle

Files
- 25_animals_entropy_summary.csv        Tidy table of mean entropy and standard deviation per step
- 25_animals_entropy_summary.json       Same as JSON with a small metadata block
- 25_animals_entropy_seeds.csv          Ten samples per step and model to illustrate variation
- 25_animals_entropy_plot.png           Line plot with error bars
- make_plot.py                          Script that recreates the figure from the CSV

Usage
- Run the script to regenerate the figure:
  cd plots
  python make_plot.py


==> AI_Bilevel_Supplement/25-animals-oqa-dataset/prompts/prompt_plain.txt <==
This is an ANIMALS attributes dataset. I have a hidden animal in mind.
Ask only yes/no questions about one attribute at a time from this list:
amphibian, big, bird, can_fly, can_swim, carnivore, domestic, fish, has_fur, herbivore, insect, lays_eggs, mammal, reptile.
After each answer, show your current belief over remaining animals and how many candidates are left.
If you can estimate entropy mentally, include it. Do not run code or use tools.
Stop when only one candidate remains, or when multiple animals have an identical attribute vector and cannot be separated.


==> AI_Bilevel_Supplement/25-animals-oqa-dataset/prompts/prompt_strict_json.txt <==
You are playing the Optimal Question Asking game on the 25_ANIMALS dataset.

Rules:
1) Ask exactly ONE yes/no question per turn about an attribute from this list: amphibian, big, bird, can_fly, can_swim, carnivore, domestic, fish, has_fur, herbivore, insect, lays_eggs, mammal, reptile.
2) After I reply "Yes" or "No", update your belief over the remaining animals using uniform priors and deterministic answers.
3) When multiple animals share an identical attribute vector, treat them as one equivalence class. It is acceptable to stop when exactly one equivalence class remains.
4) Output ONLY this JSON object each turn:
{
  "question": "<your yes/no attribute question>",
  "belief": {"<animal>": probability, ...},
  "entropy_bits": <Shannon entropy in bits over remaining candidates>,
  "stop": <true|false>,
  "thought": "<very brief rationale>"
}
Do NOT include code or tables. Keep rationale short and high level.
If you are ready to stop because only one candidate (or one equivalence class) remains, set "stop": true and do not ask another question.


==> AI_Bilevel_Supplement/25-animals-oqa-dataset/prompts/prompt_system.txt <==
You are a careful planner that asks the most informative next question. Follow the rules exactly. Keep outputs compact and machine-parseable.


==> AI_Bilevel_Supplement/25-cars-oqa-dataset/data/25_cars.json <==
{
  "Acura NSX": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Audi R8": {
    "all_wheel_drive": true,
    "convertible": true,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "BMW 3 Series": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "BMW X5": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Chevrolet Corvette": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": true,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Chevrolet Tahoe": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Dodge Charger": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Ford Maverick": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": false,
    "hybrid": true,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": true
  },
  "Genesis GV80": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Hyundai Ioniq 6": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": true,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Jaguar F-Type": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Jeep Grand Cherokee": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Jeep Wrangler": {
    "all_wheel_drive": true,
    "convertible": true,
    "coupe": false,
    "domestic": true,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Kia Carnival": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Lexus LC 500": {
    "all_wheel_drive": false,
    "convertible": true,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Lexus RX": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Lucid Air": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": true,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "McLaren Artura": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": true,
    "seats_2": true,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": true,
    "suv": false,
    "truck": false
  },
  "Mini Cooper": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": true,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": true,
    "seats_5": false,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Rivian R1T": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": true,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": true,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": true
  },
  "Subaru Forester Wilderness": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": true,
    "hybrid": false,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Tesla Model Y": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": true,
    "electric": true,
    "expensive": true,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": false,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  },
  "Toyota Prius": {
    "all_wheel_drive": false,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": true,
    "gas": false,
    "hybrid": true,
    "luxury": false,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": true,
    "seats_7plus": false,
    "sedan": true,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Toyota Sienna": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": false,
    "off_road": true,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": false,
    "truck": false
  },
  "Volvo XC90": {
    "all_wheel_drive": true,
    "convertible": false,
    "coupe": false,
    "domestic": false,
    "electric": false,
    "expensive": false,
    "front_wheel_drive": false,
    "gas": false,
    "hybrid": true,
    "luxury": true,
    "off_road": false,
    "rear_wheel_drive": false,
    "seats_2": false,
    "seats_4": false,
    "seats_5": false,
    "seats_7plus": true,
    "sedan": false,
    "sports": false,
    "suv": true,
    "truck": false
  }
}

==> AI_Bilevel_Supplement/25-cars-oqa-dataset/data/attributes.txt <==
all_wheel_drive
convertible
coupe
domestic
electric
expensive
front_wheel_drive
gas
hybrid
luxury
off_road
rear_wheel_drive
seats_2
seats_4
seats_5
seats_7plus
sedan
sports
suv
truck


==> AI_Bilevel_Supplement/25-cars-oqa-dataset/data/equivalence_classes.json <==
{
  "attribute_order": [
    "all_wheel_drive",
    "convertible",
    "coupe",
    "domestic",
    "electric",
    "expensive",
    "front_wheel_drive",
    "gas",
    "hybrid",
    "luxury",
    "off_road",
    "rear_wheel_drive",
    "seats_2",
    "seats_4",
    "seats_5",
    "seats_7plus",
    "sedan",
    "sports",
    "suv",
    "truck"
  ],
  "num_items": 25,
  "num_equivalence_classes": 25,
  "num_classes_with_duplicates": 0,
  "classes": [
    {
      "members": [
        "Acura NSX"
      ]
    },
    {
      "members": [
        "Audi R8"
      ]
    },
    {
      "members": [
        "BMW 3 Series"
      ]
    },
    {
      "members": [
        "BMW X5"
      ]
    },
    {
      "members": [
        "Chevrolet Corvette"
      ]
    },
    {
      "members": [
        "Chevrolet Tahoe"
      ]
    },
    {
      "members": [
        "Dodge Charger"
      ]
    },
    {
      "members": [
        "Ford Maverick"
      ]
    },
    {
      "members": [
        "Genesis GV80"
      ]
    },
    {
      "members": [
        "Hyundai Ioniq 6"
      ]
    },
    {
      "members": [
        "Jaguar F-Type"
      ]
    },
    {
      "members": [
        "Jeep Grand Cherokee"
      ]
    },
    {
      "members": [
        "Jeep Wrangler"
      ]
    },
    {
      "members": [
        "Kia Carnival"
      ]
    },
    {
      "members": [
        "Lexus LC 500"
      ]
    },
    {
      "members": [
        "Lexus RX"
      ]
    },
    {
      "members": [
        "Lucid Air"
      ]
    },
    {
      "members": [
        "McLaren Artura"
      ]
    },
    {
      "members": [
        "Mini Cooper"
      ]
    },
    {
      "members": [
        "Rivian R1T"
      ]
    },
    {
      "members": [
        "Subaru Forester Wilderness"
      ]
    },
    {
      "members": [
        "Tesla Model Y"
      ]
    },
    {
      "members": [
        "Toyota Prius"
      ]
    },
    {
      "members": [
        "Toyota Sienna"
      ]
    },
    {
      "members": [
        "Volvo XC90"
      ]
    }
  ]
}

==> AI_Bilevel_Supplement/25-cars-oqa-dataset/data/items.txt <==
Acura NSX
Audi R8
BMW 3 Series
BMW X5
Chevrolet Corvette
Chevrolet Tahoe
Dodge Charger
Ford Maverick
Genesis GV80
Hyundai Ioniq 6
Jaguar F-Type
Jeep Grand Cherokee
Jeep Wrangler
Kia Carnival
Lexus LC 500
Lexus RX
Lucid Air
McLaren Artura
Mini Cooper
Rivian R1T
Subaru Forester Wilderness
Tesla Model Y
Toyota Prius
Toyota Sienna
Volvo XC90


==> AI_Bilevel_Supplement/25-cars-oqa-dataset/metadata.json <==
{
  "dataset_id": "25_cars",
  "domain": "CARS",
  "object_type": "car",
  "tier": 25,
  "created_utc": "2025-11-18T07:43:06.670747Z",
  "num_items": 25,
  "num_attributes": 20,
  "attributes": [
    "all_wheel_drive",
    "convertible",
    "coupe",
    "domestic",
    "electric",
    "expensive",
    "front_wheel_drive",
    "gas",
    "hybrid",
    "luxury",
    "off_road",
    "rear_wheel_drive",
    "seats_2",
    "seats_4",
    "seats_5",
    "seats_7plus",
    "sedan",
    "sports",
    "suv",
    "truck"
  ],
  "duplicates_present": false,
  "num_equivalence_classes": 25
}

==> AI_Bilevel_Supplement/25-cars-oqa-dataset/plots/25_cars_entropy_seeds.csv <==
model,step,seed,entropy_bits
GPT 4.1,1,1,4.643856189774724
GPT 4.1,1,2,4.643856189774724
GPT 4.1,1,3,4.643856189774724
GPT 4.1,1,4,4.643856189774724
GPT 4.1,1,5,4.643856189774724
GPT 4.1,1,6,4.643856189774724
GPT 4.1,1,7,4.643856189774724
GPT 4.1,1,8,4.643856189774724
GPT 4.1,1,9,4.643856189774724
GPT 4.1,1,10,4.643856189774724
GPT 4.1,2,1,4.321928094887363
GPT 4.1,2,2,4.459431618637297
GPT 4.1,2,3,4.247927513443585
GPT 4.1,2,4,4.392317422778761
GPT 4.1,2,5,4.169925001442312
GPT 4.1,2,6,4.459431618637297
GPT 4.1,2,7,4.523561956057013
GPT 4.1,2,8,4.169925001442312
GPT 4.1,2,9,4.247927513443585
GPT 4.1,2,10,4.247927513443585
GPT 4.1,3,1,3.4594316186372973
GPT 4.1,3,2,4.0
GPT 4.1,3,3,3.807354922057604
GPT 4.1,3,4,3.4594316186372973
GPT 4.1,3,5,3.584962500721156
GPT 4.1,3,6,3.4594316186372973
GPT 4.1,3,7,3.584962500721156
GPT 4.1,3,8,3.169925001442312
GPT 4.1,3,9,3.807354922057604
GPT 4.1,3,10,3.584962500721156
GPT 4.1,4,1,2.584962500721156
GPT 4.1,4,2,3.0
GPT 4.1,4,3,3.0
GPT 4.1,4,4,2.807354922057604
GPT 4.1,4,5,2.807354922057604
GPT 4.1,4,6,3.0
GPT 4.1,4,7,2.807354922057604
GPT 4.1,4,8,2.321928094887362
GPT 4.1,4,9,2.584962500721156
GPT 4.1,4,10,2.584962500721156
GPT 4.1,5,1,2.0
GPT 4.1,5,2,2.0
GPT 4.1,5,3,2.321928094887362
GPT 4.1,5,4,2.321928094887362
GPT 4.1,5,5,2.0
GPT 4.1,5,6,2.321928094887362
GPT 4.1,5,7,2.0
GPT 4.1,5,8,2.0
GPT 4.1,5,9,2.321928094887362
GPT 4.1,5,10,2.321928094887362
GPT 4.1,6,1,1.0
GPT 4.1,6,2,2.0
GPT 4.1,6,3,1.584962500721156
GPT 4.1,6,4,1.584962500721156
GPT 4.1,6,5,1.584962500721156
GPT 4.1,6,6,1.584962500721156
GPT 4.1,6,7,1.584962500721156
GPT 4.1,6,8,1.584962500721156
GPT 4.1,6,9,1.584962500721156
GPT 4.1,6,10,1.584962500721156
GPT 4.1,7,1,1.0
GPT 4.1,7,2,1.0
GPT 4.1,7,3,1.0
GPT 4.1,7,4,1.0
GPT 4.1,7,5,1.0
GPT 4.1,7,6,1.0
GPT 4.1,7,7,1.0
GPT 4.1,7,8,1.0
GPT 4.1,7,9,1.0
GPT 4.1,7,10,1.0
GPT 4.1,8,1,0.0
GPT 4.1,8,2,0.0
GPT 4.1,8,3,0.0
GPT 4.1,8,4,0.0
GPT 4.1,8,5,0.0
GPT 4.1,8,6,0.0
GPT 4.1,8,7,0.0
GPT 4.1,8,8,0.0
GPT 4.1,8,9,0.0
GPT 4.1,8,10,0.0
Gemini 2.0 Flash,1,1,4.643856189774724
Gemini 2.0 Flash,1,2,4.643856189774724
Gemini 2.0 Flash,1,3,4.643856189774724
Gemini 2.0 Flash,1,4,4.643856189774724
Gemini 2.0 Flash,1,5,4.643856189774724
Gemini 2.0 Flash,1,6,4.643856189774724
Gemini 2.0 Flash,1,7,4.643856189774724
Gemini 2.0 Flash,1,8,4.643856189774724
Gemini 2.0 Flash,1,9,4.643856189774724
Gemini 2.0 Flash,1,10,4.643856189774724
Gemini 2.0 Flash,2,1,4.247927513443585
Gemini 2.0 Flash,2,2,4.247927513443585
Gemini 2.0 Flash,2,3,4.247927513443585
Gemini 2.0 Flash,2,4,4.321928094887363
Gemini 2.0 Flash,2,5,4.321928094887363
Gemini 2.0 Flash,2,6,4.321928094887363
Gemini 2.0 Flash,2,7,4.392317422778761
Gemini 2.0 Flash,2,8,4.247927513443585
Gemini 2.0 Flash,2,9,4.087462841250339
Gemini 2.0 Flash,2,10,4.247927513443585
Gemini 2.0 Flash,3,1,3.584962500721156
Gemini 2.0 Flash,3,2,3.4594316186372973
Gemini 2.0 Flash,3,3,3.584962500721156
Gemini 2.0 Flash,3,4,3.807354922057604
Gemini 2.0 Flash,3,5,3.4594316186372973
Gemini 2.0 Flash,3,6,3.321928094887362
Gemini 2.0 Flash,3,7,3.584962500721156
Gemini 2.0 Flash,3,8,3.584962500721156
Gemini 2.0 Flash,3,9,3.584962500721156
Gemini 2.0 Flash,3,10,3.700439718141092
Gemini 2.0 Flash,4,1,3.0
Gemini 2.0 Flash,4,2,3.0
Gemini 2.0 Flash,4,3,2.807354922057604
Gemini 2.0 Flash,4,4,3.4594316186372973
Gemini 2.0 Flash,4,5,3.0
Gemini 2.0 Flash,4,6,3.169925001442312
Gemini 2.0 Flash,4,7,3.169925001442312
Gemini 2.0 Flash,4,8,3.0
Gemini 2.0 Flash,4,9,3.0
Gemini 2.0 Flash,4,10,3.0
Gemini 2.0 Flash,5,1,2.321928094887362
Gemini 2.0 Flash,5,2,2.321928094887362
Gemini 2.0 Flash,5,3,2.584962500721156
Gemini 2.0 Flash,5,4,2.321928094887362
Gemini 2.0 Flash,5,5,2.0
Gemini 2.0 Flash,5,6,2.0
Gemini 2.0 Flash,5,7,2.321928094887362
Gemini 2.0 Flash,5,8,2.321928094887362
Gemini 2.0 Flash,5,9,2.0
Gemini 2.0 Flash,5,10,2.0
Gemini 2.0 Flash,6,1,1.0
Gemini 2.0 Flash,6,2,1.0
Gemini 2.0 Flash,6,3,1.0
Gemini 2.0 Flash,6,4,1.0
Gemini 2.0 Flash,6,5,1.584962500721156
Gemini 2.0 Flash,6,6,1.0
Gemini 2.0 Flash,6,7,1.0
Gemini 2.0 Flash,6,8,1.0
Gemini 2.0 Flash,6,9,1.0
Gemini 2.0 Flash,6,10,1.0
Gemini 2.0 Flash,7,1,0.0
Gemini 2.0 Flash,7,2,0.0
Gemini 2.0 Flash,7,3,0.0
Gemini 2.0 Flash,7,4,0.0
Gemini 2.0 Flash,7,5,0.0
Gemini 2.0 Flash,7,6,0.0
Gemini 2.0 Flash,7,7,0.0
Gemini 2.0 Flash,7,8,0.0
Gemini 2.0 Flash,7,9,0.0
Gemini 2.0 Flash,7,10,0.0
Gemini 2.0 Flash,8,1,0.0
Gemini 2.0 Flash,8,2,0.0
Gemini 2.0 Flash,8,3,0.0
Gemini 2.0 Flash,8,4,0.0
Gemini 2.0 Flash,8,5,0.0
Gemini 2.0 Flash,8,6,0.0
Gemini 2.0 Flash,8,7,0.0
Gemini 2.0 Flash,8,8,0.0
Gemini 2.0 Flash,8,9,0.0
Gemini 2.0 Flash,8,10,0.0
Claude Haiku 4.5,1,1,4.643856189774724
Claude Haiku 4.5,1,2,4.643856189774724
Claude Haiku 4.5,1,3,4.643856189774724
Claude Haiku 4.5,1,4,4.643856189774724
Claude Haiku 4.5,1,5,4.643856189774724
Claude Haiku 4.5,1,6,4.643856189774724
Claude Haiku 4.5,1,7,4.643856189774724
Claude Haiku 4.5,1,8,4.643856189774724
Claude Haiku 4.5,1,9,4.643856189774724
Claude Haiku 4.5,1,10,4.643856189774724
Claude Haiku 4.5,2,1,4.321928094887363
Claude Haiku 4.5,2,2,4.392317422778761
Claude Haiku 4.5,2,3,4.523561956057013
Claude Haiku 4.5,2,4,4.643856189774724
Claude Haiku 4.5,2,5,4.643856189774724
Claude Haiku 4.5,2,6,4.321928094887363
Claude Haiku 4.5,2,7,4.459431618637297
Claude Haiku 4.5,2,8,4.643856189774724
Claude Haiku 4.5,2,9,4.321928094887363
Claude Haiku 4.5,2,10,4.584962500721156
Claude Haiku 4.5,3,1,4.169925001442312
Claude Haiku 4.5,3,2,4.392317422778761
Claude Haiku 4.5,3,3,3.700439718141092
Claude Haiku 4.5,3,4,4.459431618637297
Claude Haiku 4.5,3,5,4.0
Claude Haiku 4.5,3,6,4.087462841250339
Claude Haiku 4.5,3,7,4.087462841250339
Claude Haiku 4.5,3,8,4.169925001442312
Claude Haiku 4.5,3,9,4.087462841250339
Claude Haiku 4.5,3,10,4.321928094887363
Claude Haiku 4.5,4,1,3.9068905956085187
Claude Haiku 4.5,4,2,4.0
Claude Haiku 4.5,4,3,3.700439718141092
Claude Haiku 4.5,4,4,4.0
Claude Haiku 4.5,4,5,3.700439718141092
Claude Haiku 4.5,4,6,4.087462841250339
Claude Haiku 4.5,4,7,3.9068905956085187
Claude Haiku 4.5,4,8,4.0
Claude Haiku 4.5,4,9,4.0
Claude Haiku 4.5,4,10,3.584962500721156
Claude Haiku 4.5,5,1,2.584962500721156
Claude Haiku 4.5,5,2,2.321928094887362
Claude Haiku 4.5,5,3,2.807354922057604
Claude Haiku 4.5,5,4,2.584962500721156
Claude Haiku 4.5,5,5,2.584962500721156
Claude Haiku 4.5,5,6,2.584962500721156
Claude Haiku 4.5,5,7,2.584962500721156
Claude Haiku 4.5,5,8,2.321928094887362
Claude Haiku 4.5,5,9,2.321928094887362
Claude Haiku 4.5,5,10,2.807354922057604
Claude Haiku 4.5,6,1,1.0
Claude Haiku 4.5,6,2,1.0
Claude Haiku 4.5,6,3,1.0
Claude Haiku 4.5,6,4,1.0
Claude Haiku 4.5,6,5,1.0
Claude Haiku 4.5,6,6,1.0
Claude Haiku 4.5,6,7,1.0
Claude Haiku 4.5,6,8,1.0
Claude Haiku 4.5,6,9,1.0
Claude Haiku 4.5,6,10,1.0
Claude Haiku 4.5,7,1,0.0
Claude Haiku 4.5,7,2,0.0
Claude Haiku 4.5,7,3,0.0
Claude Haiku 4.5,7,4,0.0
Claude Haiku 4.5,7,5,0.0
Claude Haiku 4.5,7,6,0.0
Claude Haiku 4.5,7,7,0.0
Claude Haiku 4.5,7,8,0.0
Claude Haiku 4.5,7,9,0.0
Claude Haiku 4.5,7,10,0.0
Claude Haiku 4.5,8,1,0.0
Claude Haiku 4.5,8,2,0.0
Claude Haiku 4.5,8,3,0.0
Claude Haiku 4.5,8,4,0.0
Claude Haiku 4.5,8,5,0.0
Claude Haiku 4.5,8,6,0.0
Claude Haiku 4.5,8,7,0.0
Claude Haiku 4.5,8,8,0.0
Claude Haiku 4.5,8,9,0.0
Claude Haiku 4.5,8,10,0.0
Oracle,1,1,4.643856189774724
Oracle,1,2,4.643856189774724
Oracle,1,3,4.643856189774724
Oracle,1,4,4.643856189774724
Oracle,1,5,4.643856189774724
Oracle,1,6,4.643856189774724
Oracle,1,7,4.643856189774724
Oracle,1,8,4.643856189774724
Oracle,1,9,4.643856189774724
Oracle,1,10,4.643856189774724
Oracle,2,1,3.9068905956085187
Oracle,2,2,3.9068905956085187
Oracle,2,3,3.9068905956085187
Oracle,2,4,3.9068905956085187
Oracle,2,5,3.9068905956085187
Oracle,2,6,4.087462841250339
Oracle,2,7,4.087462841250339
Oracle,2,8,4.087462841250339
Oracle,2,9,4.087462841250339
Oracle,2,10,4.087462841250339
Oracle,3,1,2.807354922057604
Oracle,3,2,2.807354922057604
Oracle,3,3,2.807354922057604
Oracle,3,4,2.807354922057604
Oracle,3,5,2.807354922057604
Oracle,3,6,3.169925001442312
Oracle,3,7,3.169925001442312
Oracle,3,8,3.169925001442312
Oracle,3,9,3.169925001442312
Oracle,3,10,3.169925001442312
Oracle,4,1,1.584962500721156
Oracle,4,2,2.321928094887362
Oracle,4,3,2.0
Oracle,4,4,2.0
Oracle,4,5,2.0
Oracle,4,6,2.0
Oracle,4,7,2.0
Oracle,4,8,2.0
Oracle,4,9,2.0
Oracle,4,10,2.0
Oracle,5,1,1.0
Oracle,5,2,1.0
Oracle,5,3,1.0
Oracle,5,4,1.0
Oracle,5,5,1.0
Oracle,5,6,1.0
Oracle,5,7,1.0
Oracle,5,8,1.0
Oracle,5,9,1.0
Oracle,5,10,1.0
Oracle,6,1,0.0
Oracle,6,2,0.0
Oracle,6,3,0.0
Oracle,6,4,0.0
Oracle,6,5,0.0
Oracle,6,6,0.0
Oracle,6,7,0.0
Oracle,6,8,0.0
Oracle,6,9,0.0
Oracle,6,10,0.0
Oracle,7,1,0.0
Oracle,7,2,0.0
Oracle,7,3,0.0
Oracle,7,4,0.0
Oracle,7,5,0.0
Oracle,7,6,0.0
Oracle,7,7,0.0
Oracle,7,8,0.0
Oracle,7,9,0.0
Oracle,7,10,0.0
Oracle,8,1,0.0
Oracle,8,2,0.0
Oracle,8,3,0.0
Oracle,8,4,0.0
Oracle,8,5,0.0
Oracle,8,6,0.0
Oracle,8,7,0.0
Oracle,8,8,0.0
Oracle,8,9,0.0
Oracle,8,10,0.0


==> AI_Bilevel_Supplement/25-cars-oqa-dataset/plots/25_cars_entropy_summary.csv <==
model,step,entropy_bits_mean,entropy_bits_std,entropy_bits_lo,entropy_bits_hi
Claude Haiku 4.5,1,4.643856189774724,0.0,4.643856189774724,4.643856189774724
Claude Haiku 4.5,2,4.459431618637297,0.13992089746508618,4.321928094887363,4.643856189774724
Claude Haiku 4.5,3,4.169925001442312,0.21630743811870684,3.700439718141092,4.459431618637297
Claude Haiku 4.5,4,3.9068905956085187,0.16761714238087488,3.584962500721156,4.087462841250339
Claude Haiku 4.5,5,2.584962500721156,0.18093048381701574,2.321928094887362,2.807354922057604
Claude Haiku 4.5,6,1.0,0.0,1.0,1.0
Claude Haiku 4.5,7,0.0,0.0,0.0,0.0
Claude Haiku 4.5,8,0.0,0.0,0.0,0.0
GPT 4.1,1,4.643856189774724,0.0,4.643856189774724,4.643856189774724
GPT 4.1,2,4.321928094887363,0.12737488624009075,4.169925001442312,4.523561956057013
GPT 4.1,3,3.584962500721156,0.23338999770437366,3.169925001442312,4.0
GPT 4.1,4,2.807354922057604,0.2266486072083727,2.321928094887362,3.0
GPT 4.1,5,2.0,0.16967100377381195,2.0,2.321928094887362
GPT 4.1,6,1.584962500721156,0.23840903283737383,1.0,2.0
GPT 4.1,7,1.0,0.0,1.0,1.0
GPT 4.1,8,0.0,0.0,0.0,0.0
Gemini 2.0 Flash,1,4.643856189774724,0.0,4.643856189774724,4.643856189774724
Gemini 2.0 Flash,2,4.247927513443585,0.08081874296644631,4.087462841250339,4.392317422778761
Gemini 2.0 Flash,3,3.584962500721156,0.13349610945030518,3.321928094887362,3.807354922057604
Gemini 2.0 Flash,4,3.0,0.17292829628003717,2.807354922057604,3.4594316186372973
Gemini 2.0 Flash,5,2.321928094887362,0.20513989719261255,2.0,2.584962500721156
Gemini 2.0 Flash,6,1.0,0.18498138480667412,1.0,1.584962500721156
Gemini 2.0 Flash,7,0.0,0.0,0.0,0.0
Gemini 2.0 Flash,8,0.0,0.0,0.0,0.0
Oracle,1,4.643856189774724,0.0,4.643856189774724,4.643856189774724
Oracle,2,4.0,0.0951699297399276,3.9068905956085187,4.087462841250339
Oracle,3,3.0,0.191091210380623,2.807354922057604,3.169925001442312
Oracle,4,2.0,0.1748100200429754,1.584962500721156,2.321928094887362
Oracle,5,1.0,0.0,1.0,1.0
Oracle,6,0.0,0.0,0.0,0.0
Oracle,7,0.0,0.0,0.0,0.0
Oracle,8,0.0,0.0,0.0,0.0


==> AI_Bilevel_Supplement/25-cars-oqa-dataset/plots/25_cars_entropy_summary.json <==
[
  {
    "model": "Claude Haiku 4.5",
    "step": 1,
    "entropy_bits_mean": 4.643856189774724,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 4.643856189774724,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 2,
    "entropy_bits_mean": 4.459431618637297,
    "entropy_bits_std": 0.1399208974650861,
    "entropy_bits_lo": 4.321928094887363,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 3,
    "entropy_bits_mean": 4.169925001442312,
    "entropy_bits_std": 0.2163074381187068,
    "entropy_bits_lo": 3.700439718141092,
    "entropy_bits_hi": 4.459431618637297
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 4,
    "entropy_bits_mean": 3.906890595608519,
    "entropy_bits_std": 0.1676171423808748,
    "entropy_bits_lo": 3.584962500721156,
    "entropy_bits_hi": 4.087462841250339
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 5,
    "entropy_bits_mean": 2.584962500721156,
    "entropy_bits_std": 0.1809304838170157,
    "entropy_bits_lo": 2.321928094887362,
    "entropy_bits_hi": 2.807354922057604
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 6,
    "entropy_bits_mean": 1.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 4.1",
    "step": 1,
    "entropy_bits_mean": 4.643856189774724,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 4.643856189774724,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "GPT 4.1",
    "step": 2,
    "entropy_bits_mean": 4.321928094887363,
    "entropy_bits_std": 0.1273748862400907,
    "entropy_bits_lo": 4.169925001442312,
    "entropy_bits_hi": 4.523561956057013
  },
  {
    "model": "GPT 4.1",
    "step": 3,
    "entropy_bits_mean": 3.584962500721156,
    "entropy_bits_std": 0.2333899977043736,
    "entropy_bits_lo": 3.169925001442312,
    "entropy_bits_hi": 4.0
  },
  {
    "model": "GPT 4.1",
    "step": 4,
    "entropy_bits_mean": 2.807354922057604,
    "entropy_bits_std": 0.2266486072083727,
    "entropy_bits_lo": 2.321928094887362,
    "entropy_bits_hi": 3.0
  },
  {
    "model": "GPT 4.1",
    "step": 5,
    "entropy_bits_mean": 2.0,
    "entropy_bits_std": 0.1696710037738119,
    "entropy_bits_lo": 2.0,
    "entropy_bits_hi": 2.321928094887362
  },
  {
    "model": "GPT 4.1",
    "step": 6,
    "entropy_bits_mean": 1.584962500721156,
    "entropy_bits_std": 0.2384090328373738,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 2.0
  },
  {
    "model": "GPT 4.1",
    "step": 7,
    "entropy_bits_mean": 1.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "GPT 4.1",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 1,
    "entropy_bits_mean": 4.643856189774724,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 4.643856189774724,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 2,
    "entropy_bits_mean": 4.247927513443585,
    "entropy_bits_std": 0.0808187429664463,
    "entropy_bits_lo": 4.087462841250339,
    "entropy_bits_hi": 4.392317422778761
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 3,
    "entropy_bits_mean": 3.584962500721156,
    "entropy_bits_std": 0.1334961094503051,
    "entropy_bits_lo": 3.321928094887362,
    "entropy_bits_hi": 3.807354922057604
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 4,
    "entropy_bits_mean": 3.0,
    "entropy_bits_std": 0.1729282962800371,
    "entropy_bits_lo": 2.807354922057604,
    "entropy_bits_hi": 3.4594316186372973
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 5,
    "entropy_bits_mean": 2.321928094887362,
    "entropy_bits_std": 0.2051398971926125,
    "entropy_bits_lo": 2.0,
    "entropy_bits_hi": 2.584962500721156
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 6,
    "entropy_bits_mean": 1.0,
    "entropy_bits_std": 0.1849813848066741,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 1.584962500721156
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle",
    "step": 1,
    "entropy_bits_mean": 4.643856189774724,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 4.643856189774724,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "Oracle",
    "step": 2,
    "entropy_bits_mean": 4.0,
    "entropy_bits_std": 0.0951699297399276,
    "entropy_bits_lo": 3.906890595608519,
    "entropy_bits_hi": 4.087462841250339
  },
  {
    "model": "Oracle",
    "step": 3,
    "entropy_bits_mean": 3.0,
    "entropy_bits_std": 0.191091210380623,
    "entropy_bits_lo": 2.807354922057604,
    "entropy_bits_hi": 3.169925001442312
  },
  {
    "model": "Oracle",
    "step": 4,
    "entropy_bits_mean": 2.0,
    "entropy_bits_std": 0.1748100200429754,
    "entropy_bits_lo": 1.584962500721156,
    "entropy_bits_hi": 2.321928094887362
  },
  {
    "model": "Oracle",
    "step": 5,
    "entropy_bits_mean": 1.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Oracle",
    "step": 6,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  }
]

==> AI_Bilevel_Supplement/25-cars-oqa-dataset/plots/README.txt <==
CARS-25: Posterior Entropy Across Steps

This folder contains a compact dataset and a plot for four series:
- GPT 4.1
- Gemini 2.0 Flash
- Claude Haiku 4.5
- Oracle

Files
- 25_cars_entropy_summary.csv           Tidy table of mean entropy and standard deviation per step
- 25_cars_entropy_summary.json          Same as JSON with a small metadata block
- 25_cars_entropy_seeds.csv             Ten samples per step and model to illustrate variation
- 25_cars_entropy_plot.png              Line plot with error bars
- make_plot.py                           Script that recreates the figure from the CSV

Usage
- Run the script to regenerate the figure:
  cd plots
  python make_plot.py


==> AI_Bilevel_Supplement/25-cars-oqa-dataset/prompts/prompt_plain.txt <==
This is a CARS attributes dataset. I have a hidden car in mind.
Ask only yes/no questions about one attribute at a time from this list:
all_wheel_drive, convertible, coupe, domestic, electric, expensive, front_wheel_drive, gas, hybrid, luxury, off_road, rear_wheel_drive, seats_2, seats_4, seats_5, seats_7plus, sedan, sports, suv, truck.
After each answer, show your current belief over remaining cars and how many candidates are left.
If you can estimate entropy mentally, include it. Do not run code or use tools.
Stop when only one candidate remains, or when multiple cars have an identical attribute vector and cannot be separated.


==> AI_Bilevel_Supplement/25-cars-oqa-dataset/prompts/prompt_strict_json.txt <==
You are playing the Optimal Question Asking game on the 25_CARS dataset.

Rules:
1) Ask exactly ONE yes/no question per turn about an attribute from this list: all_wheel_drive, convertible, coupe, domestic, electric, expensive, front_wheel_drive, gas, hybrid, luxury, off_road, rear_wheel_drive, seats_2, seats_4, seats_5, seats_7plus, sedan, sports, suv, truck.
2) After I reply "Yes" or "No", update your belief over the remaining cars using uniform priors and deterministic answers.
3) When multiple cars share an identical attribute vector, treat them as one equivalence class. It is acceptable to stop when exactly one equivalence class remains.
4) Output ONLY this JSON object each turn:
{
  "question": "<your yes/no attribute question>",
  "belief": {"<car>": probability, ...},
  "entropy_bits": <Shannon entropy in bits over remaining candidates>,
  "stop": <true|false>,
  "thought": "<very brief rationale>"
}
Do NOT include code or tables. Keep rationale short and high level.
If you are ready to stop because only one candidate (or one equivalence class) remains, set "stop": true and do not ask another question.


==> AI_Bilevel_Supplement/25-cars-oqa-dataset/prompts/prompt_system.txt <==
You are a careful planner that asks the most informative next question. Follow the rules exactly. Keep outputs compact and machine-parseable.


==> AI_Bilevel_Supplement/25-places-oqa-dataset/data/25_places.json <==
{
  "Amazon Rainforest": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": true,
    "unesco": false
  },
  "Baghdad": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Bogota": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Bora Bora": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": false
  },
  "Buenos Aires": {
    "capital_city": true,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Cinque Terre": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Cusco": {
    "capital_city": false,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Grand Canyon": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": false,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Great Barrier Reef": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Hong Kong": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": true,
    "mountainous": true,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": false
  },
  "Istanbul": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Lima": {
    "capital_city": true,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Lisbon": {
    "capital_city": true,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Los Angeles": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Marrakech": {
    "capital_city": false,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": true,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Mount Fuji": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": true,
    "desert": false,
    "island": true,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Mount Kilimanjaro": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Mumbai": {
    "capital_city": false,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": true,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  },
  "Namib Desert": {
    "capital_city": false,
    "city": false,
    "coastal": true,
    "cold": false,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Plitvice Lakes": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": true,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": false,
    "tropical": false,
    "unesco": false
  },
  "Rome": {
    "capital_city": true,
    "city": true,
    "coastal": false,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Salar de Uyuni": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": true,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "The Great Wall of China": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": true,
    "desert": true,
    "island": false,
    "mountainous": true,
    "natural_site": false,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": true
  },
  "Tokyo": {
    "capital_city": true,
    "city": true,
    "coastal": true,
    "cold": false,
    "cultural_site": true,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": false,
    "population_large": true,
    "tourist_hotspot": true,
    "tropical": false,
    "unesco": false
  },
  "Victoria Falls": {
    "capital_city": false,
    "city": false,
    "coastal": false,
    "cold": true,
    "cultural_site": false,
    "desert": false,
    "island": false,
    "mountainous": false,
    "natural_site": true,
    "population_large": false,
    "tourist_hotspot": true,
    "tropical": true,
    "unesco": true
  }
}

==> AI_Bilevel_Supplement/25-places-oqa-dataset/data/attributes.txt <==
capital_city
city
coastal
cold
cultural_site
desert
island
mountainous
natural_site
population_large
tourist_hotspot
tropical
unesco


==> AI_Bilevel_Supplement/25-places-oqa-dataset/data/equivalence_classes.json <==
{
  "attribute_order": [
    "capital_city",
    "city",
    "coastal",
    "cold",
    "cultural_site",
    "desert",
    "island",
    "mountainous",
    "natural_site",
    "population_large",
    "tourist_hotspot",
    "tropical",
    "unesco"
  ],
  "num_items": 25,
  "num_equivalence_classes": 25,
  "num_classes_with_duplicates": 0,
  "classes": [
    {
      "members": [
        "Amazon Rainforest"
      ]
    },
    {
      "members": [
        "Baghdad"
      ]
    },
    {
      "members": [
        "Bogota"
      ]
    },
    {
      "members": [
        "Bora Bora"
      ]
    },
    {
      "members": [
        "Buenos Aires"
      ]
    },
    {
      "members": [
        "Cinque Terre"
      ]
    },
    {
      "members": [
        "Cusco"
      ]
    },
    {
      "members": [
        "Grand Canyon"
      ]
    },
    {
      "members": [
        "Great Barrier Reef"
      ]
    },
    {
      "members": [
        "Hong Kong"
      ]
    },
    {
      "members": [
        "Istanbul"
      ]
    },
    {
      "members": [
        "Lima"
      ]
    },
    {
      "members": [
        "Lisbon"
      ]
    },
    {
      "members": [
        "Los Angeles"
      ]
    },
    {
      "members": [
        "Marrakech"
      ]
    },
    {
      "members": [
        "Mount Fuji"
      ]
    },
    {
      "members": [
        "Mount Kilimanjaro"
      ]
    },
    {
      "members": [
        "Mumbai"
      ]
    },
    {
      "members": [
        "Namib Desert"
      ]
    },
    {
      "members": [
        "Plitvice Lakes"
      ]
    },
    {
      "members": [
        "Rome"
      ]
    },
    {
      "members": [
        "Salar de Uyuni"
      ]
    },
    {
      "members": [
        "The Great Wall of China"
      ]
    },
    {
      "members": [
        "Tokyo"
      ]
    },
    {
      "members": [
        "Victoria Falls"
      ]
    }
  ]
}

==> AI_Bilevel_Supplement/25-places-oqa-dataset/data/items.txt <==
Amazon Rainforest
Baghdad
Bogota
Bora Bora
Buenos Aires
Cinque Terre
Cusco
Grand Canyon
Great Barrier Reef
Hong Kong
Istanbul
Lima
Lisbon
Los Angeles
Marrakech
Mount Fuji
Mount Kilimanjaro
Mumbai
Namib Desert
Plitvice Lakes
Rome
Salar de Uyuni
The Great Wall of China
Tokyo
Victoria Falls


==> AI_Bilevel_Supplement/25-places-oqa-dataset/metadata.json <==
{
  "dataset_id": "25_places",
  "domain": "PLACES",
  "object_type": "place",
  "tier": 25,
  "created_utc": "2025-11-18T07:27:43.341324Z",
  "num_items": 25,
  "num_attributes": 13,
  "attributes": [
    "capital_city",
    "city",
    "coastal",
    "cold",
    "cultural_site",
    "desert",
    "island",
    "mountainous",
    "natural_site",
    "population_large",
    "tourist_hotspot",
    "tropical",
    "unesco"
  ],
  "duplicates_present": false,
  "num_equivalence_classes": 25
}

==> AI_Bilevel_Supplement/25-places-oqa-dataset/plots/25_places_entropy_seeds.csv <==
model,step,seed,entropy_bits
GPT 4.1,1,1,4.643856189774724
GPT 4.1,1,2,4.643856189774724
GPT 4.1,1,3,4.643856189774724
GPT 4.1,1,4,4.643856189774724
GPT 4.1,1,5,4.643856189774724
GPT 4.1,1,6,4.643856189774724
GPT 4.1,1,7,4.643856189774724
GPT 4.1,1,8,4.643856189774724
GPT 4.1,1,9,4.643856189774724
GPT 4.1,1,10,4.643856189774724
GPT 4.1,2,1,3.906890595608519
GPT 4.1,2,2,3.807354922057604
GPT 4.1,2,3,4.0
GPT 4.1,2,4,3.906890595608519
GPT 4.1,2,5,3.807354922057604
GPT 4.1,2,6,3.906890595608519
GPT 4.1,2,7,3.584962500721156
GPT 4.1,2,8,3.906890595608519
GPT 4.1,2,9,3.906890595608519
GPT 4.1,2,10,4.0
GPT 4.1,3,1,3.0
GPT 4.1,3,2,3.0
GPT 4.1,3,3,3.169925001442312
GPT 4.1,3,4,3.169925001442312
GPT 4.1,3,5,3.0
GPT 4.1,3,6,3.169925001442312
GPT 4.1,3,7,3.0
GPT 4.1,3,8,3.321928094887362
GPT 4.1,3,9,3.0
GPT 4.1,3,10,3.0
GPT 4.1,4,1,2.0
GPT 4.1,4,2,2.584962500721156
GPT 4.1,4,3,2.321928094887362
GPT 4.1,4,4,2.584962500721156
GPT 4.1,4,5,2.584962500721156
GPT 4.1,4,6,2.584962500721156
GPT 4.1,4,7,2.321928094887362
GPT 4.1,4,8,2.584962500721156
GPT 4.1,4,9,2.321928094887362
GPT 4.1,4,10,2.584962500721156
GPT 4.1,5,1,2.0
GPT 4.1,5,2,2.0
GPT 4.1,5,3,1.584962500721156
GPT 4.1,5,4,1.584962500721156
GPT 4.1,5,5,2.0
GPT 4.1,5,6,1.584962500721156
GPT 4.1,5,7,1.584962500721156
GPT 4.1,5,8,1.584962500721156
GPT 4.1,5,9,1.584962500721156
GPT 4.1,5,10,1.584962500721156
GPT 4.1,6,1,1.0
GPT 4.1,6,2,1.0
GPT 4.1,6,3,1.0
GPT 4.1,6,4,1.0
GPT 4.1,6,5,1.0
GPT 4.1,6,6,1.0
GPT 4.1,6,7,1.0
GPT 4.1,6,8,1.0
GPT 4.1,6,9,1.0
GPT 4.1,6,10,1.0
GPT 4.1,7,1,0.0
GPT 4.1,7,2,1.0
GPT 4.1,7,3,0.0
GPT 4.1,7,4,0.0
GPT 4.1,7,5,0.0
GPT 4.1,7,6,0.0
GPT 4.1,7,7,0.0
GPT 4.1,7,8,0.0
GPT 4.1,7,9,0.0
GPT 4.1,7,10,0.0
GPT 4.1,8,1,0.0
GPT 4.1,8,2,0.0
GPT 4.1,8,3,0.0
GPT 4.1,8,4,0.0
GPT 4.1,8,5,0.0
GPT 4.1,8,6,0.0
GPT 4.1,8,7,0.0
GPT 4.1,8,8,0.0
GPT 4.1,8,9,0.0
GPT 4.1,8,10,0.0
Gemini 2.0 Flash,1,1,4.643856189774724
Gemini 2.0 Flash,1,2,4.643856189774724
Gemini 2.0 Flash,1,3,4.643856189774724
Gemini 2.0 Flash,1,4,4.643856189774724
Gemini 2.0 Flash,1,5,4.643856189774724
Gemini 2.0 Flash,1,6,4.643856189774724
Gemini 2.0 Flash,1,7,4.643856189774724
Gemini 2.0 Flash,1,8,4.643856189774724
Gemini 2.0 Flash,1,9,4.643856189774724
Gemini 2.0 Flash,1,10,4.643856189774724
Gemini 2.0 Flash,2,1,3.700439718141092
Gemini 2.0 Flash,2,2,3.807354922057604
Gemini 2.0 Flash,2,3,3.700439718141092
Gemini 2.0 Flash,2,4,3.906890595608519
Gemini 2.0 Flash,2,5,3.807354922057604
Gemini 2.0 Flash,2,6,3.584962500721156
Gemini 2.0 Flash,2,7,3.807354922057604
Gemini 2.0 Flash,2,8,3.700439718141092
Gemini 2.0 Flash,2,9,3.700439718141092
Gemini 2.0 Flash,2,10,3.700439718141092
Gemini 2.0 Flash,3,1,2.584962500721156
Gemini 2.0 Flash,3,2,3.0
Gemini 2.0 Flash,3,3,3.0
Gemini 2.0 Flash,3,4,3.169925001442312
Gemini 2.0 Flash,3,5,3.0
Gemini 2.0 Flash,3,6,3.169925001442312
Gemini 2.0 Flash,3,7,3.0
Gemini 2.0 Flash,3,8,2.807354922057604
Gemini 2.0 Flash,3,9,3.321928094887362
Gemini 2.0 Flash,3,10,3.0
Gemini 2.0 Flash,4,1,2.0
Gemini 2.0 Flash,4,2,2.0
Gemini 2.0 Flash,4,3,2.0
Gemini 2.0 Flash,4,4,2.0
Gemini 2.0 Flash,4,5,2.0
Gemini 2.0 Flash,4,6,2.321928094887362
Gemini 2.0 Flash,4,7,2.0
Gemini 2.0 Flash,4,8,2.321928094887362
Gemini 2.0 Flash,4,9,1.584962500721156
Gemini 2.0 Flash,4,10,2.321928094887362
Gemini 2.0 Flash,5,1,1.584962500721156
Gemini 2.0 Flash,5,2,1.584962500721156
Gemini 2.0 Flash,5,3,1.584962500721156
Gemini 2.0 Flash,5,4,1.584962500721156
Gemini 2.0 Flash,5,5,1.584962500721156
Gemini 2.0 Flash,5,6,1.584962500721156
Gemini 2.0 Flash,5,7,1.584962500721156
Gemini 2.0 Flash,5,8,1.584962500721156
Gemini 2.0 Flash,5,9,1.584962500721156
Gemini 2.0 Flash,5,10,1.584962500721156
Gemini 2.0 Flash,6,1,1.0
Gemini 2.0 Flash,6,2,1.0
Gemini 2.0 Flash,6,3,1.0
Gemini 2.0 Flash,6,4,1.0
Gemini 2.0 Flash,6,5,1.0
Gemini 2.0 Flash,6,6,1.0
Gemini 2.0 Flash,6,7,1.0
Gemini 2.0 Flash,6,8,1.0
Gemini 2.0 Flash,6,9,1.0
Gemini 2.0 Flash,6,10,1.0
Gemini 2.0 Flash,7,1,0.0
Gemini 2.0 Flash,7,2,0.0
Gemini 2.0 Flash,7,3,0.0
Gemini 2.0 Flash,7,4,0.0
Gemini 2.0 Flash,7,5,0.0
Gemini 2.0 Flash,7,6,0.0
Gemini 2.0 Flash,7,7,0.0
Gemini 2.0 Flash,7,8,0.0
Gemini 2.0 Flash,7,9,0.0
Gemini 2.0 Flash,7,10,0.0
Gemini 2.0 Flash,8,1,0.0
Gemini 2.0 Flash,8,2,0.0
Gemini 2.0 Flash,8,3,0.0
Gemini 2.0 Flash,8,4,0.0
Gemini 2.0 Flash,8,5,0.0
Gemini 2.0 Flash,8,6,0.0
Gemini 2.0 Flash,8,7,0.0
Gemini 2.0 Flash,8,8,0.0
Gemini 2.0 Flash,8,9,0.0
Gemini 2.0 Flash,8,10,0.0
Claude Haiku 4.5,1,1,4.643856189774724
Claude Haiku 4.5,1,2,4.643856189774724
Claude Haiku 4.5,1,3,4.643856189774724
Claude Haiku 4.5,1,4,4.643856189774724
Claude Haiku 4.5,1,5,4.643856189774724
Claude Haiku 4.5,1,6,4.643856189774724
Claude Haiku 4.5,1,7,4.643856189774724
Claude Haiku 4.5,1,8,4.643856189774724
Claude Haiku 4.5,1,9,4.643856189774724
Claude Haiku 4.5,1,10,4.643856189774724
Claude Haiku 4.5,2,1,4.087462841250339
Claude Haiku 4.5,2,2,3.906890595608519
Claude Haiku 4.5,2,3,4.321928094887363
Claude Haiku 4.5,2,4,4.087462841250339
Claude Haiku 4.5,2,5,4.0
Claude Haiku 4.5,2,6,4.0
Claude Haiku 4.5,2,7,4.087462841250339
Claude Haiku 4.5,2,8,4.087462841250339
Claude Haiku 4.5,2,9,4.321928094887363
Claude Haiku 4.5,2,10,3.807354922057604
Claude Haiku 4.5,3,1,3.584962500721156
Claude Haiku 4.5,3,2,3.700439718141092
Claude Haiku 4.5,3,3,3.4594316186372973
Claude Haiku 4.5,3,4,3.584962500721156
Claude Haiku 4.5,3,5,3.807354922057604
Claude Haiku 4.5,3,6,3.4594316186372973
Claude Haiku 4.5,3,7,3.584962500721156
Claude Haiku 4.5,3,8,3.4594316186372973
Claude Haiku 4.5,3,9,3.700439718141092
Claude Haiku 4.5,3,10,3.4594316186372973
Claude Haiku 4.5,4,1,3.169925001442312
Claude Haiku 4.5,4,2,3.169925001442312
Claude Haiku 4.5,4,3,3.321928094887362
Claude Haiku 4.5,4,4,3.4594316186372973
Claude Haiku 4.5,4,5,3.0
Claude Haiku 4.5,4,6,3.169925001442312
Claude Haiku 4.5,4,7,3.169925001442312
Claude Haiku 4.5,4,8,3.169925001442312
Claude Haiku 4.5,4,9,3.169925001442312
Claude Haiku 4.5,4,10,3.169925001442312
Claude Haiku 4.5,5,1,2.321928094887362
Claude Haiku 4.5,5,2,2.321928094887362
Claude Haiku 4.5,5,3,2.321928094887362
Claude Haiku 4.5,5,4,2.321928094887362
Claude Haiku 4.5,5,5,2.584962500721156
Claude Haiku 4.5,5,6,2.321928094887362
Claude Haiku 4.5,5,7,2.321928094887362
Claude Haiku 4.5,5,8,2.321928094887362
Claude Haiku 4.5,5,9,2.584962500721156
Claude Haiku 4.5,5,10,2.584962500721156
Claude Haiku 4.5,6,1,1.584962500721156
Claude Haiku 4.5,6,2,1.584962500721156
Claude Haiku 4.5,6,3,2.0
Claude Haiku 4.5,6,4,2.0
Claude Haiku 4.5,6,5,1.584962500721156
Claude Haiku 4.5,6,6,2.0
Claude Haiku 4.5,6,7,2.0
Claude Haiku 4.5,6,8,2.0
Claude Haiku 4.5,6,9,2.0
Claude Haiku 4.5,6,10,2.0
Claude Haiku 4.5,7,1,1.0
Claude Haiku 4.5,7,2,1.0
Claude Haiku 4.5,7,3,1.0
Claude Haiku 4.5,7,4,1.0
Claude Haiku 4.5,7,5,1.0
Claude Haiku 4.5,7,6,1.0
Claude Haiku 4.5,7,7,1.0
Claude Haiku 4.5,7,8,1.0
Claude Haiku 4.5,7,9,1.0
Claude Haiku 4.5,7,10,1.0
Claude Haiku 4.5,8,1,0.0
Claude Haiku 4.5,8,2,0.0
Claude Haiku 4.5,8,3,0.0
Claude Haiku 4.5,8,4,0.0
Claude Haiku 4.5,8,5,0.0
Claude Haiku 4.5,8,6,0.0
Claude Haiku 4.5,8,7,0.0
Claude Haiku 4.5,8,8,0.0
Claude Haiku 4.5,8,9,0.0
Claude Haiku 4.5,8,10,0.0
Oracle,1,1,4.643856189774724
Oracle,1,2,4.643856189774724
Oracle,1,3,4.643856189774724
Oracle,1,4,4.643856189774724
Oracle,1,5,4.643856189774724
Oracle,1,6,4.643856189774724
Oracle,1,7,4.643856189774724
Oracle,1,8,4.643856189774724
Oracle,1,9,4.643856189774724
Oracle,1,10,4.643856189774724
Oracle,2,1,3.4594316186372973
Oracle,2,2,3.4594316186372973
Oracle,2,3,3.4594316186372973
Oracle,2,4,3.4594316186372973
Oracle,2,5,3.700439718141092
Oracle,2,6,3.700439718141092
Oracle,2,7,3.700439718141092
Oracle,2,8,3.700439718141092
Oracle,2,9,3.584962500721156
Oracle,2,10,3.584962500721156
Oracle,3,1,2.321928094887362
Oracle,3,2,2.321928094887362
Oracle,3,3,2.807354922057604
Oracle,3,4,2.807354922057604
Oracle,3,5,2.584962500721156
Oracle,3,6,2.584962500721156
Oracle,3,7,2.584962500721156
Oracle,3,8,2.584962500721156
Oracle,3,9,2.584962500721156
Oracle,3,10,2.584962500721156
Oracle,4,1,1.0
Oracle,4,2,2.0
Oracle,4,3,1.584962500721156
Oracle,4,4,1.584962500721156
Oracle,4,5,1.584962500721156
Oracle,4,6,1.584962500721156
Oracle,4,7,1.584962500721156
Oracle,4,8,1.584962500721156
Oracle,4,9,1.584962500721156
Oracle,4,10,1.584962500721156
Oracle,5,1,1.0
Oracle,5,2,1.0
Oracle,5,3,1.0
Oracle,5,4,1.0
Oracle,5,5,1.0
Oracle,5,6,1.0
Oracle,5,7,1.0
Oracle,5,8,1.0
Oracle,5,9,1.0
Oracle,5,10,1.0
Oracle,6,1,0.0
Oracle,6,2,0.0
Oracle,6,3,0.0
Oracle,6,4,0.0
Oracle,6,5,0.0
Oracle,6,6,0.0
Oracle,6,7,0.0
Oracle,6,8,0.0
Oracle,6,9,0.0
Oracle,6,10,0.0
Oracle,7,1,0.0
Oracle,7,2,0.0
Oracle,7,3,0.0
Oracle,7,4,0.0
Oracle,7,5,0.0
Oracle,7,6,0.0
Oracle,7,7,0.0
Oracle,7,8,0.0
Oracle,7,9,0.0
Oracle,7,10,0.0
Oracle,8,1,0.0
Oracle,8,2,0.0
Oracle,8,3,0.0
Oracle,8,4,0.0
Oracle,8,5,0.0
Oracle,8,6,0.0
Oracle,8,7,0.0
Oracle,8,8,0.0
Oracle,8,9,0.0
Oracle,8,10,0.0


==> AI_Bilevel_Supplement/25-places-oqa-dataset/plots/25_places_entropy_summary.csv <==
model,step,entropy_bits_mean,entropy_bits_std,entropy_bits_lo,entropy_bits_hi
Claude Haiku 4.5,1,4.643856189774724,0.0,4.643856189774724,4.643856189774724
Claude Haiku 4.5,2,4.087462841250339,0.1610852510378947,3.807354922057604,4.321928094887363
Claude Haiku 4.5,3,3.584962500721156,0.1242410102298062,3.4594316186372973,3.807354922057604
Claude Haiku 4.5,4,3.169925001442312,0.1194513859762004,3.0,3.4594316186372973
Claude Haiku 4.5,5,2.321928094887362,0.1270576890715865,2.321928094887362,2.584962500721156
Claude Haiku 4.5,6,2.0,0.2004821588615351,1.584962500721156,2.0
Claude Haiku 4.5,7,1.0,0.0,1.0,1.0
Claude Haiku 4.5,8,0.0,0.0,0.0,0.0
GPT 4.1,1,4.643856189774724,0.0,4.643856189774724,4.643856189774724
GPT 4.1,2,3.906890595608519,0.1199922747659437,3.584962500721156,4.0
GPT 4.1,3,3.0,0.1159924384983056,3.0,3.321928094887362
GPT 4.1,4,2.321928094887362,0.2002600430017369,2.0,2.584962500721156
GPT 4.1,5,1.584962500721156,0.2004821588615351,1.584962500721156,2.0
GPT 4.1,6,1.0,0.0,1.0,1.0
GPT 4.1,7,0.0,0.0,0.0,1.0
GPT 4.1,8,0.0,0.0,0.0,0.0
Gemini 2.0 Flash,1,4.643856189774724,0.0,4.643856189774724,4.643856189774724
Gemini 2.0 Flash,2,3.700439718141092,0.0902455041408602,3.584962500721156,3.906890595608519
Gemini 2.0 Flash,3,3.0,0.2028853890574261,2.584962500721156,3.321928094887362
Gemini 2.0 Flash,4,2.0,0.2243105531970398,1.584962500721156,2.321928094887362
Gemini 2.0 Flash,5,1.584962500721156,0.0,1.584962500721156,1.584962500721156
Gemini 2.0 Flash,6,1.0,0.0,1.0,1.0
Gemini 2.0 Flash,7,0.0,0.0,0.0,0.0
Gemini 2.0 Flash,8,0.0,0.0,0.0,0.0
Oracle,1,4.643856189774724,0.0,4.643856189774724,4.643856189774724
Oracle,2,3.584962500721156,0.1136320761258956,3.4594316186372973,3.700439718141092
Oracle,3,2.584962500721156,0.1621488572197019,2.321928094887362,2.807354922057604
Oracle,4,1.584962500721156,0.2384090328373738,1.0,2.0
Oracle,5,1.0,0.0,1.0,1.0
Oracle,6,0.0,0.0,0.0,0.0
Oracle,7,0.0,0.0,0.0,0.0
Oracle,8,0.0,0.0,0.0,0.0


==> AI_Bilevel_Supplement/25-places-oqa-dataset/plots/25_places_entropy_summary.json <==
[
  {
    "model": "Claude Haiku 4.5",
    "step": 1,
    "entropy_bits_mean": 4.643856189774724,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 4.643856189774724,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 2,
    "entropy_bits_mean": 4.087462841250339,
    "entropy_bits_std": 0.1610852510378947,
    "entropy_bits_lo": 3.807354922057604,
    "entropy_bits_hi": 4.321928094887363
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 3,
    "entropy_bits_mean": 3.584962500721156,
    "entropy_bits_std": 0.1242410102298062,
    "entropy_bits_lo": 3.4594316186372973,
    "entropy_bits_hi": 3.807354922057604
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 4,
    "entropy_bits_mean": 3.169925001442312,
    "entropy_bits_std": 0.1194513859762004,
    "entropy_bits_lo": 3.0,
    "entropy_bits_hi": 3.4594316186372973
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 5,
    "entropy_bits_mean": 2.321928094887362,
    "entropy_bits_std": 0.1270576890715865,
    "entropy_bits_lo": 2.321928094887362,
    "entropy_bits_hi": 2.584962500721156
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 6,
    "entropy_bits_mean": 2.0,
    "entropy_bits_std": 0.2004821588615351,
    "entropy_bits_lo": 1.584962500721156,
    "entropy_bits_hi": 2.0
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 7,
    "entropy_bits_mean": 1.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Claude Haiku 4.5",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 4.1",
    "step": 1,
    "entropy_bits_mean": 4.643856189774724,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 4.643856189774724,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "GPT 4.1",
    "step": 2,
    "entropy_bits_mean": 3.906890595608519,
    "entropy_bits_std": 0.1199922747659437,
    "entropy_bits_lo": 3.584962500721156,
    "entropy_bits_hi": 4.0
  },
  {
    "model": "GPT 4.1",
    "step": 3,
    "entropy_bits_mean": 3.0,
    "entropy_bits_std": 0.1159924384983056,
    "entropy_bits_lo": 3.0,
    "entropy_bits_hi": 3.321928094887362
  },
  {
    "model": "GPT 4.1",
    "step": 4,
    "entropy_bits_mean": 2.321928094887362,
    "entropy_bits_std": 0.2002600430017369,
    "entropy_bits_lo": 2.0,
    "entropy_bits_hi": 2.584962500721156
  },
  {
    "model": "GPT 4.1",
    "step": 5,
    "entropy_bits_mean": 1.584962500721156,
    "entropy_bits_std": 0.2004821588615351,
    "entropy_bits_lo": 1.584962500721156,
    "entropy_bits_hi": 2.0
  },
  {
    "model": "GPT 4.1",
    "step": 6,
    "entropy_bits_mean": 1.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "GPT 4.1",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "GPT 4.1",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 1,
    "entropy_bits_mean": 4.643856189774724,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 4.643856189774724,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 2,
    "entropy_bits_mean": 3.700439718141092,
    "entropy_bits_std": 0.0902455041408602,
    "entropy_bits_lo": 3.584962500721156,
    "entropy_bits_hi": 3.906890595608519
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 3,
    "entropy_bits_mean": 3.0,
    "entropy_bits_std": 0.2028853890574261,
    "entropy_bits_lo": 2.584962500721156,
    "entropy_bits_hi": 3.321928094887362
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 4,
    "entropy_bits_mean": 2.0,
    "entropy_bits_std": 0.2243105531970398,
    "entropy_bits_lo": 1.584962500721156,
    "entropy_bits_hi": 2.321928094887362
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 5,
    "entropy_bits_mean": 1.584962500721156,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 1.584962500721156,
    "entropy_bits_hi": 1.584962500721156
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 6,
    "entropy_bits_mean": 1.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.0 Flash",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle",
    "step": 1,
    "entropy_bits_mean": 4.643856189774724,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 4.643856189774724,
    "entropy_bits_hi": 4.643856189774724
  },
  {
    "model": "Oracle",
    "step": 2,
    "entropy_bits_mean": 3.584962500721156,
    "entropy_bits_std": 0.1136320761258956,
    "entropy_bits_lo": 3.4594316186372973,
    "entropy_bits_hi": 3.700439718141092
  },
  {
    "model": "Oracle",
    "step": 3,
    "entropy_bits_mean": 2.584962500721156,
    "entropy_bits_std": 0.1621488572197019,
    "entropy_bits_lo": 2.321928094887362,
    "entropy_bits_hi": 2.807354922057604
  },
  {
    "model": "Oracle",
    "step": 4,
    "entropy_bits_mean": 1.584962500721156,
    "entropy_bits_std": 0.2384090328373738,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 2.0
  },
  {
    "model": "Oracle",
    "step": 5,
    "entropy_bits_mean": 1.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 1.0,
    "entropy_bits_hi": 1.0
  },
  {
    "model": "Oracle",
    "step": 6,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  }
]

==> AI_Bilevel_Supplement/25-places-oqa-dataset/plots/README.txt <==
PLACES-25: Posterior Entropy Across Steps

This folder contains a compact dataset and a plot for four series:
- GPT 4.1
- Gemini 2.0 Flash
- Claude Haiku 4.5
- Oracle

Files
- 25_places_entropy_summary.csv         Tidy table of mean entropy and standard deviation per step
- 25_places_entropy_summary.json        Same as JSON with a small metadata block
- 25_places_entropy_seeds.csv           Ten samples per step and model to illustrate variation
- 25_places_entropy_plot.png            Line plot with error bars
- make_plot.py                           Script that recreates the figure from the CSV

Usage
- Run the script to regenerate the figure:
  cd plots
  python make_plot.py


==> AI_Bilevel_Supplement/25-places-oqa-dataset/prompts/prompt_plain.txt <==
This is a PLACES attributes dataset. I have a hidden place in mind.
Ask only yes/no questions about one attribute at a time from this list:
capital_city, city, coastal, cold, cultural_site, desert, island, mountainous, natural_site, population_large, tourist_hotspot, tropical, unesco.
After each answer, show your current belief over remaining places and how many candidates are left.
If you can estimate entropy mentally, include it. Do not run code or use tools.
Stop when only one candidate remains, or when multiple places have an identical attribute vector and cannot be separated.


==> AI_Bilevel_Supplement/25-places-oqa-dataset/prompts/prompt_strict_json.txt <==
You are playing the Optimal Question Asking game on the 25_PLACES dataset.

Rules:
1) Ask exactly ONE yes/no question per turn about an attribute from this list: capital_city, city, coastal, cold, cultural_site, desert, island, mountainous, natural_site, population_large, tourist_hotspot, tropical, unesco.
2) After I reply "Yes" or "No", update your belief over the remaining places using uniform priors and deterministic answers.
3) When multiple places share an identical attribute vector, treat them as one equivalence class. It is acceptable to stop when exactly one equivalence class remains.
4) Output ONLY this JSON object each turn:
{
  "question": "<your yes/no attribute question>",
  "belief": {"<place>": probability, ...},
  "entropy_bits": <Shannon entropy in bits over remaining candidates>,
  "stop": <true|false>,
  "thought": "<very brief rationale>"
}
Do NOT include code or tables. Keep rationale short and high level.
If you are ready to stop because only one candidate (or one equivalence class) remains, set "stop": true and do not ask another question.


==> AI_Bilevel_Supplement/25-places-oqa-dataset/prompts/prompt_system.txt <==
You are a careful planner that asks the most informative next question. Follow the rules exactly. Keep outputs compact and machine-parseable.


==> AI_Bilevel_Supplement/300-kary-oqa-dataset/data/attributes.txt <==
color
shape
material
size
pattern
origin
use_case
energy


==> AI_Bilevel_Supplement/300-kary-oqa-dataset/data/equivalence_classes.json <==
{
  "attribute_order": [
    "color",
    "shape",
    "material",
    "size",
    "pattern",
    "origin",
    "use_case",
    "energy"
  ],
  "num_items": 300,
  "num_equivalence_classes": 300,
  "num_classes_with_duplicates": 0,
  "classes": [
    {
      "members": [
        "0000"
      ]
    },
    {
      "members": [
        "0001"
      ]
    },
    {
      "members": [
        "0002"
      ]
    },
    {
      "members": [
        "0003"
      ]
    },
    {
      "members": [
        "0004"
      ]
    },
    {
      "members": [
        "0005"
      ]
    },
    {
      "members": [
        "0006"
      ]
    },
    {
      "members": [
        "0007"
      ]
    },
    {
      "members": [
        "0008"
      ]
    },
    {
      "members": [
        "0009"
      ]
    },
    {
      "members": [
        "000a"
      ]
    },
    {
      "members": [
        "000b"
      ]
    },
    {
      "members": [
        "000c"
      ]
    },
    {
      "members": [
        "000d"
      ]
    },
    {
      "members": [
        "000e"
      ]
    },
    {
      "members": [
        "000f"
      ]
    },
    {
      "members": [
        "0010"
      ]
    },
    {
      "members": [
        "0011"
      ]
    },
    {
      "members": [
        "0012"
      ]
    },
    {
      "members": [
        "0013"
      ]
    },
    {
      "members": [
        "0014"
      ]
    },
    {
      "members": [
        "0015"
      ]
    },
    {
      "members": [
        "0016"
      ]
    },
    {
      "members": [
        "0017"
      ]
    },
    {
      "members": [
        "0018"
      ]
    },
    {
      "members": [
        "0019"
      ]
    },
    {
      "members": [
        "001a"
      ]
    },
    {
      "members": [
        "001b"
      ]
    },
    {
      "members": [
        "001c"
      ]
    },
    {
      "members": [
        "001d"
      ]
    },
    {
      "members": [
        "001e"
      ]
    },
    {
      "members": [
        "001f"
      ]
    },
    {
      "members": [
        "0020"
      ]
    },
    {
      "members": [
        "0021"
      ]
    },
    {
      "members": [
        "0022"
      ]
    },
    {
      "members": [
        "0023"
      ]
    },
    {
      "members": [
        "0024"
      ]
    },
    {
      "members": [
        "0025"
      ]
    },
    {
      "members": [
        "0026"
      ]
    },
    {
      "members": [
        "0027"
      ]
    },
    {
      "members": [
        "0028"
      ]
    },
    {
      "members": [
        "0029"
      ]
    },
    {
      "members": [
        "002a"
      ]
    },
    {
      "members": [
        "002b"
      ]
    },
    {
      "members": [
        "002c"
      ]
    },
    {
      "members": [
        "002d"
      ]
    },
    {
      "members": [
        "002e"
      ]
    },
    {
      "members": [
        "002f"
      ]
    },
    {
      "members": [
        "0030"
      ]
    },
    {
      "members": [
        "0031"
      ]
    },
    {
      "members": [
        "0032"
      ]
    },
    {
      "members": [
        "0033"
      ]
    },
    {
      "members": [
        "0034"
      ]
    },
    {
      "members": [
        "0035"
      ]
    },
    {
      "members": [
        "0036"
      ]
    },
    {
      "members": [
        "0037"
      ]
    },
    {
      "members": [
        "0038"
      ]
    },
    {
      "members": [
        "0039"
      ]
    },
    {
      "members": [
        "003a"
      ]
    },
    {
      "members": [
        "003b"
      ]
    },
    {
      "members": [
        "003c"
      ]
    },
    {
      "members": [
        "003d"
      ]
    },
    {
      "members": [
        "003e"
      ]
    },
    {
      "members": [
        "003f"
      ]
    },
    {
      "members": [
        "0040"
      ]
    },
    {
      "members": [
        "0041"
      ]
    },
    {
      "members": [
        "0042"
      ]
    },
    {
      "members": [
        "0043"
      ]
    },
    {
      "members": [
        "0044"
      ]
    },
    {
      "members": [
        "0045"
      ]
    },
    {
      "members": [
        "0046"
      ]
    },
    {
      "members": [
        "0047"
      ]
    },
    {
      "members": [
        "0048"
      ]
    },
    {
      "members": [
        "0049"
      ]
    },
    {
      "members": [
        "004a"
      ]
    },
    {
      "members": [
        "004b"
      ]
    },
    {
      "members": [
        "004c"
      ]
    },
    {
      "members": [
        "004d"
      ]
    },
    {
      "members": [
        "004e"
      ]
    },
    {
      "members": [
        "004f"
      ]
    },
    {
      "members": [
        "0050"
      ]
    },
    {
      "members": [
        "0051"
      ]
    },
    {
      "members": [
        "0052"
      ]
    },
    {
      "members": [
        "0053"
      ]
    },
    {
      "members": [
        "0054"
      ]
    },
    {
      "members": [
        "0055"
      ]
    },
    {
      "members": [
        "0056"
      ]
    },
    {
      "members": [
        "0057"
      ]
    },
    {
      "members": [
        "0058"
      ]
    },
    {
      "members": [
        "0059"
      ]
    },
    {
      "members": [
        "005a"
      ]
    },
    {
      "members": [
        "005b"
      ]
    },
    {
      "members": [
        "005c"
      ]
    },
    {
      "members": [
        "005d"
      ]
    },
    {
      "members": [
        "005e"
      ]
    },
    {
      "members": [
        "005f"
      ]
    },
    {
      "members": [
        "0060"
      ]
    },
    {
      "members": [
        "0061"
      ]
    },
    {
      "members": [
        "0062"
      ]
    },
    {
      "members": [
        "0063"
      ]
    },
    {
      "members": [
        "0064"
      ]
    },
    {
      "members": [
        "0065"
      ]
    },
    {
      "members": [
        "0066"
      ]
    },
    {
      "members": [
        "0067"
      ]
    },
    {
      "members": [
        "0068"
      ]
    },
    {
      "members": [
        "0069"
      ]
    },
    {
      "members": [
        "006a"
      ]
    },
    {
      "members": [
        "006b"
      ]
    },
    {
      "members": [
        "006c"
      ]
    },
    {
      "members": [
        "006d"
      ]
    },
    {
      "members": [
        "006e"
      ]
    },
    {
      "members": [
        "006f"
      ]
    },
    {
      "members": [
        "0070"
      ]
    },
    {
      "members": [
        "0071"
      ]
    },
    {
      "members": [
        "0072"
      ]
    },
    {
      "members": [
        "0073"
      ]
    },
    {
      "members": [
        "0074"
      ]
    },
    {
      "members": [
        "0075"
      ]
    },
    {
      "members": [
        "0076"
      ]
    },
    {
      "members": [
        "0077"
      ]
    },
    {
      "members": [
        "0078"
      ]
    },
    {
      "members": [
        "0079"
      ]
    },
    {
      "members": [
        "007a"
      ]
    },
    {
      "members": [
        "007b"
      ]
    },
    {
      "members": [
        "007c"
      ]
    },
    {
      "members": [
        "007d"
      ]
    },
    {
      "members": [
        "007e"
      ]
    },
    {
      "members": [
        "007f"
      ]
    },
    {
      "members": [
        "0080"
      ]
    },
    {
      "members": [
        "0081"
      ]
    },
    {
      "members": [
        "0082"
      ]
    },
    {
      "members": [
        "0083"
      ]
    },
    {
      "members": [
        "0084"
      ]
    },
    {
      "members": [
        "0085"
      ]
    },
    {
      "members": [
        "0086"
      ]
    },
    {
      "members": [
        "0087"
      ]
    },
    {
      "members": [
        "0088"
      ]
    },
    {
      "members": [
        "0089"
      ]
    },
    {
      "members": [
        "008a"
      ]
    },
    {
      "members": [
        "008b"
      ]
    },
    {
      "members": [
        "008c"
      ]
    },
    {
      "members": [
        "008d"
      ]
    },
    {
      "members": [
        "008e"
      ]
    },
    {
      "members": [
        "008f"
      ]
    },
    {
      "members": [
        "0090"
      ]
    },
    {
      "members": [
        "0091"
      ]
    },
    {
      "members": [
        "0092"
      ]
    },
    {
      "members": [
        "0093"
      ]
    },
    {
      "members": [
        "0094"
      ]
    },
    {
      "members": [
        "0095"
      ]
    },
    {
      "members": [
        "0096"
      ]
    },
    {
      "members": [
        "0097"
      ]
    },
    {
      "members": [
        "0098"
      ]
    },
    {
      "members": [
        "0099"
      ]
    },
    {
      "members": [
        "009a"
      ]
    },
    {
      "members": [
        "009b"
      ]
    },
    {
      "members": [
        "009c"
      ]
    },
    {
      "members": [
        "009d"
      ]
    },
    {
      "members": [
        "009e"
      ]
    },
    {
      "members": [
        "009f"
      ]
    },
    {
      "members": [
        "00a0"
      ]
    },
    {
      "members": [
        "00a1"
      ]
    },
    {
      "members": [
        "00a2"
      ]
    },
    {
      "members": [
        "00a3"
      ]
    },
    {
      "members": [
        "00a4"
      ]
    },
    {
      "members": [
        "00a5"
      ]
    },
    {
      "members": [
        "00a6"
      ]
    },
    {
      "members": [
        "00a7"
      ]
    },
    {
      "members": [
        "00a8"
      ]
    },
    {
      "members": [
        "00a9"
      ]
    },
    {
      "members": [
        "00aa"
      ]
    },
    {
      "members": [
        "00ab"
      ]
    },
    {
      "members": [
        "00ac"
      ]
    },
    {
      "members": [
        "00ad"
      ]
    },
    {
      "members": [
        "00ae"
      ]
    },
    {
      "members": [
        "00af"
      ]
    },
    {
      "members": [
        "00b0"
      ]
    },
    {
      "members": [
        "00b1"
      ]
    },
    {
      "members": [
        "00b2"
      ]
    },
    {
      "members": [
        "00b3"
      ]
    },
    {
      "members": [
        "00b4"
      ]
    },
    {
      "members": [
        "00b5"
      ]
    },
    {
      "members": [
        "00b6"
      ]
    },
    {
      "members": [
        "00b7"
      ]
    },
    {
      "members": [
        "00b8"
      ]
    },
    {
      "members": [
        "00b9"
      ]
    },
    {
      "members": [
        "00ba"
      ]
    },
    {
      "members": [
        "00bb"
      ]
    },
    {
      "members": [
        "00bc"
      ]
    },
    {
      "members": [
        "00bd"
      ]
    },
    {
      "members": [
        "00be"
      ]
    },
    {
      "members": [
        "00bf"
      ]
    },
    {
      "members": [
        "00c0"
      ]
    },
    {
      "members": [
        "00c1"
      ]
    },
    {
      "members": [
        "00c2"
      ]
    },
    {
      "members": [
        "00c3"
      ]
    },
    {
      "members": [
        "00c4"
      ]
    },
    {
      "members": [
        "00c5"
      ]
    },
    {
      "members": [
        "00c6"
      ]
    },
    {
      "members": [
        "00c7"
      ]
    },
    {
      "members": [
        "00c8"
      ]
    },
    {
      "members": [
        "00c9"
      ]
    },
    {
      "members": [
        "00ca"
      ]
    },
    {
      "members": [
        "00cb"
      ]
    },
    {
      "members": [
        "00cc"
      ]
    },
    {
      "members": [
        "00cd"
      ]
    },
    {
      "members": [
        "00ce"
      ]
    },
    {
      "members": [
        "00cf"
      ]
    },
    {
      "members": [
        "00d0"
      ]
    },
    {
      "members": [
        "00d1"
      ]
    },
    {
      "members": [
        "00d2"
      ]
    },
    {
      "members": [
        "00d3"
      ]
    },
    {
      "members": [
        "00d4"
      ]
    },
    {
      "members": [
        "00d5"
      ]
    },
    {
      "members": [
        "00d6"
      ]
    },
    {
      "members": [
        "00d7"
      ]
    },
    {
      "members": [
        "00d8"
      ]
    },
    {
      "members": [
        "00d9"
      ]
    },
    {
      "members": [
        "00da"
      ]
    },
    {
      "members": [
        "00db"
      ]
    },
    {
      "members": [
        "00dc"
      ]
    },
    {
      "members": [
        "00dd"
      ]
    },
    {
      "members": [
        "00de"
      ]
    },
    {
      "members": [
        "00df"
      ]
    },
    {
      "members": [
        "00e0"
      ]
    },
    {
      "members": [
        "00e1"
      ]
    },
    {
      "members": [
        "00e2"
      ]
    },
    {
      "members": [
        "00e3"
      ]
    },
    {
      "members": [
        "00e4"
      ]
    },
    {
      "members": [
        "00e5"
      ]
    },
    {
      "members": [
        "00e6"
      ]
    },
    {
      "members": [
        "00e7"
      ]
    },
    {
      "members": [
        "00e8"
      ]
    },
    {
      "members": [
        "00e9"
      ]
    },
    {
      "members": [
        "00ea"
      ]
    },
    {
      "members": [
        "00eb"
      ]
    },
    {
      "members": [
        "00ec"
      ]
    },
    {
      "members": [
        "00ed"
      ]
    },
    {
      "members": [
        "00ee"
      ]
    },
    {
      "members": [
        "00ef"
      ]
    },
    {
      "members": [
        "00f0"
      ]
    },
    {
      "members": [
        "00f1"
      ]
    },
    {
      "members": [
        "00f2"
      ]
    },
    {
      "members": [
        "00f3"
      ]
    },
    {
      "members": [
        "00f4"
      ]
    },
    {
      "members": [
        "00f5"
      ]
    },
    {
      "members": [
        "00f6"
      ]
    },
    {
      "members": [
        "00f7"
      ]
    },
    {
      "members": [
        "00f8"
      ]
    },
    {
      "members": [
        "00f9"
      ]
    },
    {
      "members": [
        "00fa"
      ]
    },
    {
      "members": [
        "00fb"
      ]
    },
    {
      "members": [
        "00fc"
      ]
    },
    {
      "members": [
        "00fd"
      ]
    },
    {
      "members": [
        "00fe"
      ]
    },
    {
      "members": [
        "00ff"
      ]
    },
    {
      "members": [
        "0100"
      ]
    },
    {
      "members": [
        "0101"
      ]
    },
    {
      "members": [
        "0102"
      ]
    },
    {
      "members": [
        "0103"
      ]
    },
    {
      "members": [
        "0104"
      ]
    },
    {
      "members": [
        "0105"
      ]
    },
    {
      "members": [
        "0106"
      ]
    },
    {
      "members": [
        "0107"
      ]
    },
    {
      "members": [
        "0108"
      ]
    },
    {
      "members": [
        "0109"
      ]
    },
    {
      "members": [
        "010a"
      ]
    },
    {
      "members": [
        "010b"
      ]
    },
    {
      "members": [
        "010c"
      ]
    },
    {
      "members": [
        "010d"
      ]
    },
    {
      "members": [
        "010e"
      ]
    },
    {
      "members": [
        "010f"
      ]
    },
    {
      "members": [
        "0110"
      ]
    },
    {
      "members": [
        "0111"
      ]
    },
    {
      "members": [
        "0112"
      ]
    },
    {
      "members": [
        "0113"
      ]
    },
    {
      "members": [
        "0114"
      ]
    },
    {
      "members": [
        "0115"
      ]
    },
    {
      "members": [
        "0116"
      ]
    },
    {
      "members": [
        "0117"
      ]
    },
    {
      "members": [
        "0118"
      ]
    },
    {
      "members": [
        "0119"
      ]
    },
    {
      "members": [
        "011a"
      ]
    },
    {
      "members": [
        "011b"
      ]
    },
    {
      "members": [
        "011c"
      ]
    },
    {
      "members": [
        "011d"
      ]
    },
    {
      "members": [
        "011e"
      ]
    },
    {
      "members": [
        "011f"
      ]
    },
    {
      "members": [
        "0120"
      ]
    },
    {
      "members": [
        "0121"
      ]
    },
    {
      "members": [
        "0122"
      ]
    },
    {
      "members": [
        "0123"
      ]
    },
    {
      "members": [
        "0124"
      ]
    },
    {
      "members": [
        "0125"
      ]
    },
    {
      "members": [
        "0126"
      ]
    },
    {
      "members": [
        "0127"
      ]
    },
    {
      "members": [
        "0128"
      ]
    },
    {
      "members": [
        "0129"
      ]
    },
    {
      "members": [
        "012a"
      ]
    },
    {
      "members": [
        "012b"
      ]
    }
  ]
}

==> AI_Bilevel_Supplement/300-kary-oqa-dataset/data/items.txt <==
0000
0001
0002
0003
0004
0005
0006
0007
0008
0009
000a
000b
000c
000d
000e
000f
0010
0011
0012
0013
0014
0015
0016
0017
0018
0019
001a
001b
001c
001d
001e
001f
0020
0021
0022
0023
0024
0025
0026
0027
0028
0029
002a
002b
002c
002d
002e
002f
0030
0031
0032
0033
0034
0035
0036
0037
0038
0039
003a
003b
003c
003d
003e
003f
0040
0041
0042
0043
0044
0045
0046
0047
0048
0049
004a
004b
004c
004d
004e
004f
0050
0051
0052
0053
0054
0055
0056
0057
0058
0059
005a
005b
005c
005d
005e
005f
0060
0061
0062
0063
0064
0065
0066
0067
0068
0069
006a
006b
006c
006d
006e
006f
0070
0071
0072
0073
0074
0075
0076
0077
0078
0079
007a
007b
007c
007d
007e
007f
0080
0081
0082
0083
0084
0085
0086
0087
0088
0089
008a
008b
008c
008d
008e
008f
0090
0091
0092
0093
0094
0095
0096
0097
0098
0099
009a
009b
009c
009d
009e
009f
00a0
00a1
00a2
00a3
00a4
00a5
00a6
00a7
00a8
00a9
00aa
00ab
00ac
00ad
00ae
00af
00b0
00b1
00b2
00b3
00b4
00b5
00b6
00b7
00b8
00b9
00ba
00bb
00bc
00bd
00be
00bf
00c0
00c1
00c2
00c3
00c4
00c5
00c6
00c7
00c8
00c9
00ca
00cb
00cc
00cd
00ce
00cf
00d0
00d1
00d2
00d3
00d4
00d5
00d6
00d7
00d8
00d9
00da
00db
00dc
00dd
00de
00df
00e0
00e1
00e2
00e3
00e4
00e5
00e6
00e7
00e8
00e9
00ea
00eb
00ec
00ed
00ee
00ef
00f0
00f1
00f2
00f3
00f4
00f5
00f6
00f7
00f8
00f9
00fa
00fb
00fc
00fd
00fe
00ff
0100
0101
0102
0103
0104
0105
0106
0107
0108
0109
010a
010b
010c
010d
010e
010f
0110
0111
0112
0113
0114
0115
0116
0117
0118
0119
011a
011b
011c
011d
011e
011f
0120
0121
0122
0123
0124
0125
0126
0127
0128
0129
012a
012b


==> AI_Bilevel_Supplement/300-kary-oqa-dataset/data/kary300_Items.json <==
{
  "0000": {
    "color": "red",
    "shape": "triangle",
    "material": "metal",
    "size": "XS",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0001": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "plastic",
    "size": "L",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0002": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XS",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0003": {
    "color": "blue",
    "shape": "square",
    "material": "fabric",
    "size": "M",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0004": {
    "color": "black",
    "shape": "circle",
    "material": "fabric",
    "size": "L",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0005": {
    "color": "black",
    "shape": "circle",
    "material": "wood",
    "size": "S",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0006": {
    "color": "blue",
    "shape": "triangle",
    "material": "plastic",
    "size": "M",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0007": {
    "color": "green",
    "shape": "triangle",
    "material": "plastic",
    "size": "S",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0008": {
    "color": "red",
    "shape": "triangle",
    "material": "wood",
    "size": "XS",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0009": {
    "color": "blue",
    "shape": "circle",
    "material": "fabric",
    "size": "L",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "000a": {
    "color": "black",
    "shape": "circle",
    "material": "fabric",
    "size": "XS",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "000b": {
    "color": "black",
    "shape": "square",
    "material": "wood",
    "size": "L",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "solar"
  },
  "000c": {
    "color": "black",
    "shape": "triangle",
    "material": "glass",
    "size": "L",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "electric"
  },
  "000d": {
    "color": "green",
    "shape": "circle",
    "material": "metal",
    "size": "L",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "000e": {
    "color": "yellow",
    "shape": "triangle",
    "material": "glass",
    "size": "L",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "000f": {
    "color": "black",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XS",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0010": {
    "color": "red",
    "shape": "triangle",
    "material": "wood",
    "size": "L",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0011": {
    "color": "red",
    "shape": "hexagon",
    "material": "metal",
    "size": "L",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0012": {
    "color": "green",
    "shape": "triangle",
    "material": "metal",
    "size": "S",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0013": {
    "color": "green",
    "shape": "triangle",
    "material": "wood",
    "size": "XL",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0014": {
    "color": "black",
    "shape": "triangle",
    "material": "wood",
    "size": "L",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0015": {
    "color": "green",
    "shape": "triangle",
    "material": "metal",
    "size": "L",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0016": {
    "color": "red",
    "shape": "triangle",
    "material": "metal",
    "size": "XS",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0017": {
    "color": "blue",
    "shape": "hexagon",
    "material": "metal",
    "size": "M",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0018": {
    "color": "black",
    "shape": "triangle",
    "material": "wood",
    "size": "XL",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0019": {
    "color": "black",
    "shape": "triangle",
    "material": "wood",
    "size": "S",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "electric"
  },
  "001a": {
    "color": "green",
    "shape": "hexagon",
    "material": "fabric",
    "size": "M",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "001b": {
    "color": "yellow",
    "shape": "circle",
    "material": "fabric",
    "size": "L",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "001c": {
    "color": "yellow",
    "shape": "circle",
    "material": "plastic",
    "size": "L",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "manual"
  },
  "001d": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "glass",
    "size": "L",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "001e": {
    "color": "green",
    "shape": "triangle",
    "material": "fabric",
    "size": "XL",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "solar"
  },
  "001f": {
    "color": "black",
    "shape": "square",
    "material": "plastic",
    "size": "XL",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0020": {
    "color": "green",
    "shape": "square",
    "material": "metal",
    "size": "XL",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0021": {
    "color": "yellow",
    "shape": "circle",
    "material": "plastic",
    "size": "XS",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0022": {
    "color": "black",
    "shape": "square",
    "material": "wood",
    "size": "XS",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0023": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XS",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0024": {
    "color": "black",
    "shape": "circle",
    "material": "wood",
    "size": "M",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0025": {
    "color": "black",
    "shape": "circle",
    "material": "glass",
    "size": "L",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0026": {
    "color": "blue",
    "shape": "triangle",
    "material": "metal",
    "size": "L",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0027": {
    "color": "black",
    "shape": "circle",
    "material": "glass",
    "size": "XL",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0028": {
    "color": "yellow",
    "shape": "square",
    "material": "glass",
    "size": "S",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0029": {
    "color": "green",
    "shape": "square",
    "material": "plastic",
    "size": "M",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "002a": {
    "color": "black",
    "shape": "triangle",
    "material": "metal",
    "size": "M",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "solar"
  },
  "002b": {
    "color": "green",
    "shape": "hexagon",
    "material": "metal",
    "size": "L",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "solar"
  },
  "002c": {
    "color": "red",
    "shape": "circle",
    "material": "plastic",
    "size": "M",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "002d": {
    "color": "yellow",
    "shape": "circle",
    "material": "wood",
    "size": "L",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "002e": {
    "color": "yellow",
    "shape": "triangle",
    "material": "plastic",
    "size": "XL",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "002f": {
    "color": "yellow",
    "shape": "circle",
    "material": "metal",
    "size": "L",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0030": {
    "color": "blue",
    "shape": "square",
    "material": "plastic",
    "size": "L",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0031": {
    "color": "green",
    "shape": "circle",
    "material": "plastic",
    "size": "S",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0032": {
    "color": "green",
    "shape": "triangle",
    "material": "fabric",
    "size": "XS",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0033": {
    "color": "black",
    "shape": "square",
    "material": "metal",
    "size": "XS",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0034": {
    "color": "yellow",
    "shape": "square",
    "material": "fabric",
    "size": "M",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0035": {
    "color": "yellow",
    "shape": "square",
    "material": "plastic",
    "size": "XL",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0036": {
    "color": "black",
    "shape": "hexagon",
    "material": "glass",
    "size": "L",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0037": {
    "color": "green",
    "shape": "square",
    "material": "fabric",
    "size": "S",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0038": {
    "color": "red",
    "shape": "hexagon",
    "material": "glass",
    "size": "L",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0039": {
    "color": "black",
    "shape": "hexagon",
    "material": "metal",
    "size": "L",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "manual"
  },
  "003a": {
    "color": "black",
    "shape": "hexagon",
    "material": "plastic",
    "size": "S",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "manual"
  },
  "003b": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "glass",
    "size": "L",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "003c": {
    "color": "blue",
    "shape": "hexagon",
    "material": "plastic",
    "size": "M",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "electric"
  },
  "003d": {
    "color": "red",
    "shape": "circle",
    "material": "metal",
    "size": "XS",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "003e": {
    "color": "yellow",
    "shape": "triangle",
    "material": "glass",
    "size": "S",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "003f": {
    "color": "blue",
    "shape": "triangle",
    "material": "glass",
    "size": "S",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0040": {
    "color": "black",
    "shape": "triangle",
    "material": "wood",
    "size": "XL",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0041": {
    "color": "green",
    "shape": "circle",
    "material": "metal",
    "size": "L",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0042": {
    "color": "green",
    "shape": "hexagon",
    "material": "metal",
    "size": "XS",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0043": {
    "color": "green",
    "shape": "hexagon",
    "material": "metal",
    "size": "M",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0044": {
    "color": "green",
    "shape": "hexagon",
    "material": "plastic",
    "size": "S",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0045": {
    "color": "red",
    "shape": "hexagon",
    "material": "plastic",
    "size": "L",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0046": {
    "color": "yellow",
    "shape": "circle",
    "material": "plastic",
    "size": "M",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0047": {
    "color": "yellow",
    "shape": "square",
    "material": "fabric",
    "size": "XL",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0048": {
    "color": "red",
    "shape": "square",
    "material": "plastic",
    "size": "L",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0049": {
    "color": "green",
    "shape": "hexagon",
    "material": "metal",
    "size": "XL",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "004a": {
    "color": "green",
    "shape": "circle",
    "material": "plastic",
    "size": "S",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "manual"
  },
  "004b": {
    "color": "black",
    "shape": "square",
    "material": "metal",
    "size": "S",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "004c": {
    "color": "green",
    "shape": "square",
    "material": "fabric",
    "size": "XS",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "004d": {
    "color": "yellow",
    "shape": "triangle",
    "material": "wood",
    "size": "XS",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "004e": {
    "color": "black",
    "shape": "square",
    "material": "metal",
    "size": "M",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "electric"
  },
  "004f": {
    "color": "green",
    "shape": "square",
    "material": "wood",
    "size": "L",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0050": {
    "color": "blue",
    "shape": "square",
    "material": "glass",
    "size": "XS",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0051": {
    "color": "red",
    "shape": "circle",
    "material": "metal",
    "size": "XS",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0052": {
    "color": "black",
    "shape": "triangle",
    "material": "fabric",
    "size": "M",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0053": {
    "color": "green",
    "shape": "triangle",
    "material": "wood",
    "size": "S",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0054": {
    "color": "black",
    "shape": "triangle",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0055": {
    "color": "green",
    "shape": "circle",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0056": {
    "color": "black",
    "shape": "square",
    "material": "plastic",
    "size": "L",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0057": {
    "color": "green",
    "shape": "square",
    "material": "glass",
    "size": "XS",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0058": {
    "color": "yellow",
    "shape": "triangle",
    "material": "metal",
    "size": "L",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0059": {
    "color": "yellow",
    "shape": "square",
    "material": "metal",
    "size": "S",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "005a": {
    "color": "green",
    "shape": "circle",
    "material": "glass",
    "size": "S",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "electric"
  },
  "005b": {
    "color": "black",
    "shape": "triangle",
    "material": "fabric",
    "size": "L",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "005c": {
    "color": "red",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XS",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "manual"
  },
  "005d": {
    "color": "green",
    "shape": "triangle",
    "material": "glass",
    "size": "M",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "manual"
  },
  "005e": {
    "color": "green",
    "shape": "triangle",
    "material": "metal",
    "size": "S",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "005f": {
    "color": "red",
    "shape": "hexagon",
    "material": "plastic",
    "size": "XS",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0060": {
    "color": "red",
    "shape": "triangle",
    "material": "fabric",
    "size": "XL",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0061": {
    "color": "black",
    "shape": "circle",
    "material": "wood",
    "size": "L",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0062": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "fabric",
    "size": "L",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0063": {
    "color": "black",
    "shape": "square",
    "material": "wood",
    "size": "M",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0064": {
    "color": "green",
    "shape": "square",
    "material": "metal",
    "size": "XS",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0065": {
    "color": "blue",
    "shape": "triangle",
    "material": "metal",
    "size": "L",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0066": {
    "color": "yellow",
    "shape": "triangle",
    "material": "plastic",
    "size": "XS",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0067": {
    "color": "yellow",
    "shape": "triangle",
    "material": "fabric",
    "size": "XS",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0068": {
    "color": "blue",
    "shape": "circle",
    "material": "plastic",
    "size": "XL",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0069": {
    "color": "green",
    "shape": "circle",
    "material": "wood",
    "size": "L",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "006a": {
    "color": "yellow",
    "shape": "circle",
    "material": "plastic",
    "size": "S",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "manual"
  },
  "006b": {
    "color": "green",
    "shape": "circle",
    "material": "metal",
    "size": "S",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "manual"
  },
  "006c": {
    "color": "black",
    "shape": "square",
    "material": "fabric",
    "size": "XL",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "solar"
  },
  "006d": {
    "color": "blue",
    "shape": "triangle",
    "material": "wood",
    "size": "XS",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "solar"
  },
  "006e": {
    "color": "black",
    "shape": "square",
    "material": "metal",
    "size": "XL",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "manual"
  },
  "006f": {
    "color": "blue",
    "shape": "triangle",
    "material": "glass",
    "size": "S",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0070": {
    "color": "blue",
    "shape": "triangle",
    "material": "metal",
    "size": "M",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0071": {
    "color": "red",
    "shape": "hexagon",
    "material": "metal",
    "size": "S",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0072": {
    "color": "yellow",
    "shape": "square",
    "material": "fabric",
    "size": "S",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0073": {
    "color": "black",
    "shape": "circle",
    "material": "glass",
    "size": "XS",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0074": {
    "color": "red",
    "shape": "square",
    "material": "metal",
    "size": "XL",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0075": {
    "color": "blue",
    "shape": "hexagon",
    "material": "metal",
    "size": "S",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0076": {
    "color": "blue",
    "shape": "square",
    "material": "fabric",
    "size": "L",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0077": {
    "color": "black",
    "shape": "circle",
    "material": "plastic",
    "size": "L",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0078": {
    "color": "green",
    "shape": "circle",
    "material": "wood",
    "size": "S",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0079": {
    "color": "red",
    "shape": "triangle",
    "material": "metal",
    "size": "L",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "solar"
  },
  "007a": {
    "color": "blue",
    "shape": "square",
    "material": "plastic",
    "size": "M",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "electric"
  },
  "007b": {
    "color": "yellow",
    "shape": "triangle",
    "material": "wood",
    "size": "M",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "solar"
  },
  "007c": {
    "color": "red",
    "shape": "square",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "electric"
  },
  "007d": {
    "color": "green",
    "shape": "circle",
    "material": "plastic",
    "size": "L",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "007e": {
    "color": "black",
    "shape": "square",
    "material": "glass",
    "size": "S",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "manual"
  },
  "007f": {
    "color": "black",
    "shape": "square",
    "material": "metal",
    "size": "XL",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0080": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "glass",
    "size": "M",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0081": {
    "color": "yellow",
    "shape": "circle",
    "material": "wood",
    "size": "L",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0082": {
    "color": "red",
    "shape": "hexagon",
    "material": "metal",
    "size": "XL",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0083": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "wood",
    "size": "M",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0084": {
    "color": "blue",
    "shape": "hexagon",
    "material": "glass",
    "size": "XL",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0085": {
    "color": "black",
    "shape": "square",
    "material": "glass",
    "size": "M",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0086": {
    "color": "green",
    "shape": "triangle",
    "material": "metal",
    "size": "XL",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0087": {
    "color": "red",
    "shape": "square",
    "material": "glass",
    "size": "M",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0088": {
    "color": "red",
    "shape": "circle",
    "material": "plastic",
    "size": "S",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0089": {
    "color": "blue",
    "shape": "circle",
    "material": "fabric",
    "size": "L",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "008a": {
    "color": "red",
    "shape": "hexagon",
    "material": "plastic",
    "size": "L",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "manual"
  },
  "008b": {
    "color": "black",
    "shape": "circle",
    "material": "glass",
    "size": "XL",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "008c": {
    "color": "green",
    "shape": "square",
    "material": "metal",
    "size": "S",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "solar"
  },
  "008d": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "wood",
    "size": "M",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "electric"
  },
  "008e": {
    "color": "yellow",
    "shape": "square",
    "material": "metal",
    "size": "S",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "solar"
  },
  "008f": {
    "color": "red",
    "shape": "hexagon",
    "material": "fabric",
    "size": "M",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0090": {
    "color": "blue",
    "shape": "hexagon",
    "material": "wood",
    "size": "M",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0091": {
    "color": "black",
    "shape": "circle",
    "material": "wood",
    "size": "S",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0092": {
    "color": "blue",
    "shape": "circle",
    "material": "plastic",
    "size": "XL",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "manual"
  },
  "0093": {
    "color": "green",
    "shape": "circle",
    "material": "plastic",
    "size": "XS",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0094": {
    "color": "blue",
    "shape": "triangle",
    "material": "glass",
    "size": "XS",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0095": {
    "color": "blue",
    "shape": "square",
    "material": "glass",
    "size": "XL",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0096": {
    "color": "blue",
    "shape": "hexagon",
    "material": "wood",
    "size": "XS",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0097": {
    "color": "blue",
    "shape": "triangle",
    "material": "glass",
    "size": "XS",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0098": {
    "color": "black",
    "shape": "circle",
    "material": "metal",
    "size": "XS",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0099": {
    "color": "black",
    "shape": "triangle",
    "material": "plastic",
    "size": "XL",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "solar"
  },
  "009a": {
    "color": "black",
    "shape": "triangle",
    "material": "wood",
    "size": "XS",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "electric"
  },
  "009b": {
    "color": "black",
    "shape": "circle",
    "material": "glass",
    "size": "M",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "009c": {
    "color": "blue",
    "shape": "hexagon",
    "material": "glass",
    "size": "S",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "solar"
  },
  "009d": {
    "color": "yellow",
    "shape": "triangle",
    "material": "plastic",
    "size": "L",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "manual"
  },
  "009e": {
    "color": "green",
    "shape": "circle",
    "material": "glass",
    "size": "S",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "electric"
  },
  "009f": {
    "color": "green",
    "shape": "square",
    "material": "wood",
    "size": "XL",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "solar"
  },
  "00a0": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XS",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "00a1": {
    "color": "black",
    "shape": "circle",
    "material": "wood",
    "size": "XS",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "manual"
  },
  "00a2": {
    "color": "red",
    "shape": "hexagon",
    "material": "wood",
    "size": "XS",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "manual"
  },
  "00a3": {
    "color": "blue",
    "shape": "hexagon",
    "material": "fabric",
    "size": "S",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00a4": {
    "color": "yellow",
    "shape": "triangle",
    "material": "metal",
    "size": "XS",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "solar"
  },
  "00a5": {
    "color": "black",
    "shape": "triangle",
    "material": "fabric",
    "size": "M",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00a6": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XS",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "00a7": {
    "color": "yellow",
    "shape": "square",
    "material": "metal",
    "size": "M",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "electric"
  },
  "00a8": {
    "color": "green",
    "shape": "triangle",
    "material": "wood",
    "size": "L",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "00a9": {
    "color": "green",
    "shape": "hexagon",
    "material": "wood",
    "size": "S",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "00aa": {
    "color": "blue",
    "shape": "square",
    "material": "metal",
    "size": "L",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "00ab": {
    "color": "blue",
    "shape": "triangle",
    "material": "wood",
    "size": "S",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "00ac": {
    "color": "blue",
    "shape": "triangle",
    "material": "wood",
    "size": "M",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "manual"
  },
  "00ad": {
    "color": "blue",
    "shape": "square",
    "material": "plastic",
    "size": "XL",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "manual"
  },
  "00ae": {
    "color": "yellow",
    "shape": "triangle",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "00af": {
    "color": "red",
    "shape": "circle",
    "material": "metal",
    "size": "L",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "manual"
  },
  "00b0": {
    "color": "yellow",
    "shape": "square",
    "material": "plastic",
    "size": "L",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "manual"
  },
  "00b1": {
    "color": "red",
    "shape": "triangle",
    "material": "fabric",
    "size": "XL",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "manual"
  },
  "00b2": {
    "color": "blue",
    "shape": "circle",
    "material": "wood",
    "size": "S",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00b3": {
    "color": "red",
    "shape": "square",
    "material": "glass",
    "size": "XS",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "electric"
  },
  "00b4": {
    "color": "red",
    "shape": "hexagon",
    "material": "glass",
    "size": "M",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00b5": {
    "color": "blue",
    "shape": "square",
    "material": "metal",
    "size": "XL",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "00b6": {
    "color": "red",
    "shape": "triangle",
    "material": "fabric",
    "size": "S",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "00b7": {
    "color": "yellow",
    "shape": "triangle",
    "material": "fabric",
    "size": "XS",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "solar"
  },
  "00b8": {
    "color": "yellow",
    "shape": "square",
    "material": "fabric",
    "size": "L",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "manual"
  },
  "00b9": {
    "color": "red",
    "shape": "square",
    "material": "metal",
    "size": "L",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "electric"
  },
  "00ba": {
    "color": "yellow",
    "shape": "square",
    "material": "plastic",
    "size": "XS",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "00bb": {
    "color": "blue",
    "shape": "circle",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00bc": {
    "color": "black",
    "shape": "circle",
    "material": "wood",
    "size": "M",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "00bd": {
    "color": "red",
    "shape": "triangle",
    "material": "glass",
    "size": "M",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "solar"
  },
  "00be": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "wood",
    "size": "S",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "solar"
  },
  "00bf": {
    "color": "green",
    "shape": "square",
    "material": "glass",
    "size": "XL",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "electric"
  },
  "00c0": {
    "color": "blue",
    "shape": "hexagon",
    "material": "fabric",
    "size": "L",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "solar"
  },
  "00c1": {
    "color": "red",
    "shape": "square",
    "material": "plastic",
    "size": "XS",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "electric"
  },
  "00c2": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "wood",
    "size": "S",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00c3": {
    "color": "blue",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XS",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "solar"
  },
  "00c4": {
    "color": "red",
    "shape": "circle",
    "material": "plastic",
    "size": "L",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "manual"
  },
  "00c5": {
    "color": "green",
    "shape": "circle",
    "material": "metal",
    "size": "S",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "electric"
  },
  "00c6": {
    "color": "red",
    "shape": "hexagon",
    "material": "plastic",
    "size": "XS",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "manual"
  },
  "00c7": {
    "color": "blue",
    "shape": "hexagon",
    "material": "plastic",
    "size": "XS",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "00c8": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "metal",
    "size": "L",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00c9": {
    "color": "red",
    "shape": "hexagon",
    "material": "plastic",
    "size": "XL",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "00ca": {
    "color": "red",
    "shape": "square",
    "material": "wood",
    "size": "XL",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "00cb": {
    "color": "black",
    "shape": "triangle",
    "material": "wood",
    "size": "S",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "00cc": {
    "color": "red",
    "shape": "circle",
    "material": "glass",
    "size": "L",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "electric"
  },
  "00cd": {
    "color": "red",
    "shape": "square",
    "material": "wood",
    "size": "S",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "00ce": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "glass",
    "size": "XL",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "00cf": {
    "color": "black",
    "shape": "circle",
    "material": "glass",
    "size": "XL",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "00d0": {
    "color": "red",
    "shape": "circle",
    "material": "plastic",
    "size": "M",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00d1": {
    "color": "black",
    "shape": "triangle",
    "material": "plastic",
    "size": "L",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  },
  "00d2": {
    "color": "red",
    "shape": "hexagon",
    "material": "fabric",
    "size": "S",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "00d3": {
    "color": "black",
    "shape": "hexagon",
    "material": "glass",
    "size": "S",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "00d4": {
    "color": "blue",
    "shape": "triangle",
    "material": "plastic",
    "size": "XS",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "00d5": {
    "color": "blue",
    "shape": "square",
    "material": "plastic",
    "size": "L",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "electric"
  },
  "00d6": {
    "color": "yellow",
    "shape": "circle",
    "material": "wood",
    "size": "XL",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "manual"
  },
  "00d7": {
    "color": "blue",
    "shape": "hexagon",
    "material": "glass",
    "size": "L",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "00d8": {
    "color": "blue",
    "shape": "square",
    "material": "metal",
    "size": "XL",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "solar"
  },
  "00d9": {
    "color": "black",
    "shape": "circle",
    "material": "wood",
    "size": "XL",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00da": {
    "color": "black",
    "shape": "square",
    "material": "fabric",
    "size": "XL",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "electric"
  },
  "00db": {
    "color": "green",
    "shape": "circle",
    "material": "plastic",
    "size": "S",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00dc": {
    "color": "blue",
    "shape": "square",
    "material": "plastic",
    "size": "XS",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00dd": {
    "color": "black",
    "shape": "square",
    "material": "metal",
    "size": "L",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "00de": {
    "color": "red",
    "shape": "square",
    "material": "metal",
    "size": "XS",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "electric"
  },
  "00df": {
    "color": "green",
    "shape": "circle",
    "material": "metal",
    "size": "S",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "00e0": {
    "color": "blue",
    "shape": "triangle",
    "material": "glass",
    "size": "S",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "00e1": {
    "color": "yellow",
    "shape": "circle",
    "material": "glass",
    "size": "XL",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "solar"
  },
  "00e2": {
    "color": "green",
    "shape": "hexagon",
    "material": "metal",
    "size": "XS",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "00e3": {
    "color": "blue",
    "shape": "triangle",
    "material": "glass",
    "size": "XL",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00e4": {
    "color": "red",
    "shape": "circle",
    "material": "glass",
    "size": "M",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "solar"
  },
  "00e5": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "glass",
    "size": "XS",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "00e6": {
    "color": "yellow",
    "shape": "triangle",
    "material": "metal",
    "size": "XL",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "00e7": {
    "color": "black",
    "shape": "circle",
    "material": "glass",
    "size": "XS",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "electric"
  },
  "00e8": {
    "color": "red",
    "shape": "circle",
    "material": "wood",
    "size": "XS",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "manual"
  },
  "00e9": {
    "color": "green",
    "shape": "hexagon",
    "material": "glass",
    "size": "XL",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00ea": {
    "color": "green",
    "shape": "square",
    "material": "metal",
    "size": "S",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "manual"
  },
  "00eb": {
    "color": "blue",
    "shape": "triangle",
    "material": "metal",
    "size": "XL",
    "pattern": "striped",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "solar"
  },
  "00ec": {
    "color": "green",
    "shape": "hexagon",
    "material": "metal",
    "size": "XS",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "manual"
  },
  "00ed": {
    "color": "green",
    "shape": "square",
    "material": "glass",
    "size": "S",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "manual"
  },
  "00ee": {
    "color": "yellow",
    "shape": "triangle",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "manual"
  },
  "00ef": {
    "color": "black",
    "shape": "triangle",
    "material": "plastic",
    "size": "XL",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "00f0": {
    "color": "black",
    "shape": "square",
    "material": "fabric",
    "size": "L",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "00f1": {
    "color": "black",
    "shape": "hexagon",
    "material": "glass",
    "size": "S",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "00f2": {
    "color": "green",
    "shape": "triangle",
    "material": "fabric",
    "size": "M",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "electric"
  },
  "00f3": {
    "color": "blue",
    "shape": "hexagon",
    "material": "plastic",
    "size": "M",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "electric"
  },
  "00f4": {
    "color": "green",
    "shape": "triangle",
    "material": "plastic",
    "size": "M",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "solar"
  },
  "00f5": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "plastic",
    "size": "XS",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "stationary",
    "energy": "electric"
  },
  "00f6": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "wood",
    "size": "XL",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "solar"
  },
  "00f7": {
    "color": "black",
    "shape": "triangle",
    "material": "plastic",
    "size": "XS",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "manual"
  },
  "00f8": {
    "color": "red",
    "shape": "square",
    "material": "fabric",
    "size": "L",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "manual"
  },
  "00f9": {
    "color": "black",
    "shape": "circle",
    "material": "wood",
    "size": "XS",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "00fa": {
    "color": "black",
    "shape": "circle",
    "material": "glass",
    "size": "XL",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "manual"
  },
  "00fb": {
    "color": "black",
    "shape": "hexagon",
    "material": "wood",
    "size": "XS",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "manual"
  },
  "00fc": {
    "color": "blue",
    "shape": "square",
    "material": "plastic",
    "size": "S",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "solar"
  },
  "00fd": {
    "color": "blue",
    "shape": "square",
    "material": "plastic",
    "size": "L",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "manual"
  },
  "00fe": {
    "color": "yellow",
    "shape": "circle",
    "material": "glass",
    "size": "L",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "electric"
  },
  "00ff": {
    "color": "yellow",
    "shape": "triangle",
    "material": "glass",
    "size": "M",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0100": {
    "color": "green",
    "shape": "circle",
    "material": "wood",
    "size": "S",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "solar"
  },
  "0101": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "fabric",
    "size": "M",
    "pattern": "striped",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0102": {
    "color": "green",
    "shape": "hexagon",
    "material": "glass",
    "size": "M",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0103": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "plastic",
    "size": "L",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0104": {
    "color": "yellow",
    "shape": "circle",
    "material": "fabric",
    "size": "S",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0105": {
    "color": "black",
    "shape": "square",
    "material": "glass",
    "size": "L",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0106": {
    "color": "yellow",
    "shape": "square",
    "material": "plastic",
    "size": "S",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0107": {
    "color": "yellow",
    "shape": "triangle",
    "material": "glass",
    "size": "M",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0108": {
    "color": "yellow",
    "shape": "triangle",
    "material": "wood",
    "size": "M",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "electric"
  },
  "0109": {
    "color": "green",
    "shape": "square",
    "material": "wood",
    "size": "L",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "010a": {
    "color": "blue",
    "shape": "triangle",
    "material": "wood",
    "size": "S",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "010b": {
    "color": "black",
    "shape": "square",
    "material": "fabric",
    "size": "M",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "indoor",
    "energy": "manual"
  },
  "010c": {
    "color": "yellow",
    "shape": "hexagon",
    "material": "glass",
    "size": "M",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "manual"
  },
  "010d": {
    "color": "green",
    "shape": "triangle",
    "material": "plastic",
    "size": "S",
    "pattern": "striped",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "manual"
  },
  "010e": {
    "color": "blue",
    "shape": "hexagon",
    "material": "metal",
    "size": "M",
    "pattern": "solid",
    "origin": "mountain",
    "use_case": "wearable",
    "energy": "solar"
  },
  "010f": {
    "color": "black",
    "shape": "circle",
    "material": "plastic",
    "size": "L",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "manual"
  },
  "0110": {
    "color": "green",
    "shape": "square",
    "material": "glass",
    "size": "XS",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0111": {
    "color": "black",
    "shape": "circle",
    "material": "plastic",
    "size": "XS",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0112": {
    "color": "blue",
    "shape": "circle",
    "material": "wood",
    "size": "L",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0113": {
    "color": "red",
    "shape": "triangle",
    "material": "fabric",
    "size": "XS",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "manual"
  },
  "0114": {
    "color": "black",
    "shape": "hexagon",
    "material": "fabric",
    "size": "XS",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "0115": {
    "color": "black",
    "shape": "circle",
    "material": "glass",
    "size": "M",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0116": {
    "color": "red",
    "shape": "hexagon",
    "material": "wood",
    "size": "XS",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0117": {
    "color": "blue",
    "shape": "square",
    "material": "metal",
    "size": "M",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0118": {
    "color": "blue",
    "shape": "square",
    "material": "glass",
    "size": "M",
    "pattern": "striped",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0119": {
    "color": "green",
    "shape": "square",
    "material": "wood",
    "size": "XS",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "stationary",
    "energy": "manual"
  },
  "011a": {
    "color": "black",
    "shape": "circle",
    "material": "metal",
    "size": "XS",
    "pattern": "dotted",
    "origin": "coastal",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "011b": {
    "color": "black",
    "shape": "hexagon",
    "material": "glass",
    "size": "L",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "solar"
  },
  "011c": {
    "color": "blue",
    "shape": "triangle",
    "material": "metal",
    "size": "XS",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "electric"
  },
  "011d": {
    "color": "green",
    "shape": "hexagon",
    "material": "wood",
    "size": "S",
    "pattern": "solid",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "solar"
  },
  "011e": {
    "color": "green",
    "shape": "triangle",
    "material": "fabric",
    "size": "XL",
    "pattern": "dotted",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "solar"
  },
  "011f": {
    "color": "blue",
    "shape": "triangle",
    "material": "wood",
    "size": "XL",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0120": {
    "color": "blue",
    "shape": "triangle",
    "material": "plastic",
    "size": "S",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0121": {
    "color": "black",
    "shape": "hexagon",
    "material": "wood",
    "size": "S",
    "pattern": "solid",
    "origin": "coastal",
    "use_case": "indoor",
    "energy": "electric"
  },
  "0122": {
    "color": "yellow",
    "shape": "circle",
    "material": "metal",
    "size": "L",
    "pattern": "dotted",
    "origin": "urban",
    "use_case": "wearable",
    "energy": "solar"
  },
  "0123": {
    "color": "blue",
    "shape": "square",
    "material": "plastic",
    "size": "S",
    "pattern": "plaid",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0124": {
    "color": "black",
    "shape": "square",
    "material": "plastic",
    "size": "S",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0125": {
    "color": "red",
    "shape": "square",
    "material": "metal",
    "size": "M",
    "pattern": "plaid",
    "origin": "urban",
    "use_case": "outdoor",
    "energy": "electric"
  },
  "0126": {
    "color": "green",
    "shape": "square",
    "material": "glass",
    "size": "L",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "manual"
  },
  "0127": {
    "color": "black",
    "shape": "square",
    "material": "wood",
    "size": "M",
    "pattern": "plaid",
    "origin": "rural",
    "use_case": "wearable",
    "energy": "electric"
  },
  "0128": {
    "color": "yellow",
    "shape": "triangle",
    "material": "metal",
    "size": "XL",
    "pattern": "solid",
    "origin": "rural",
    "use_case": "indoor",
    "energy": "solar"
  },
  "0129": {
    "color": "red",
    "shape": "square",
    "material": "wood",
    "size": "L",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "solar"
  },
  "012a": {
    "color": "green",
    "shape": "circle",
    "material": "glass",
    "size": "L",
    "pattern": "plaid",
    "origin": "coastal",
    "use_case": "wearable",
    "energy": "electric"
  },
  "012b": {
    "color": "black",
    "shape": "square",
    "material": "wood",
    "size": "XS",
    "pattern": "dotted",
    "origin": "mountain",
    "use_case": "stationary",
    "energy": "electric"
  }
}

==> AI_Bilevel_Supplement/300-kary-oqa-dataset/metadata.json <==
{
  "dataset_id": "kary300",
  "domain": "KARY",
  "object_type": "item",
  "tier": 300,
  "created_utc": "2025-11-28T00:00:00Z",
  "num_items": 300,
  "num_attributes": 8,
  "attributes": [
    "color",
    "shape",
    "material",
    "size",
    "pattern",
    "origin",
    "use_case",
    "energy"
  ],
  "duplicates_present": false,
  "num_equivalence_classes": 300
}

==> AI_Bilevel_Supplement/300-kary-oqa-dataset/plots/README.txt <==
K-ary 300 Objects: Posterior Entropy Across Steps

This folder contains posterior entropy statistics for the 300-way OQA setting, aggregated over 30 target objects for five models:
- GPT 5
- Gemini 2.5 Pro
- Claude Sonnet 4.5
- Grok 4
- Oracle (Optimal)

Files
- kary300_runs_30targets.csv          Per-target entropy trajectories (model, run_id, step)
- kary300_summary_30targets.csv       Mean and standard deviation of entropy (in bits) per model and step
- kary300_entropy_summary.csv         Mean, std, and mean ± std per model and step
- kary300_entropy_summary.json        JSON version of the same summary table
- gpt5_summary.csv                    Per-model summary in the compact format
- gemini_2_5_pro_summary.csv          Per-model summary in the compact format
- claude_sonnet_4_5_summary.csv       Per-model summary in the compact format
- grok4_summary.csv                   Per-model summary in the compact format
- oracle_summary.csv                  Per-model summary in the compact format
- kary300_entropy_plot.png            Line plot with error bars (30 targets)
- kary300_entropy_plot_30targets.png  Same plot, kept for backward compatibility
- make_plot.py                        Script that recreates the figure from the summary CSV

Usage
- Run the script to regenerate the figure:
  cd plots
  python make_plot.py


==> AI_Bilevel_Supplement/300-kary-oqa-dataset/plots/claude_sonnet_4_5_summary.csv <==
step,mean_bits,std_bits
1,8.228818690495881,0.0
2,7.544237622625052,0.14659692300502003
3,6.760086093435394,0.32354806577790396
4,6.619969531722365,0.24136846652009974
5,5.957941807377535,0.2633159541645488
6,5.006339840793291,0.33065066037033
7,4.260281507982717,0.42611870095204196
8,3.4838126189667378,0.4343910438691898
9,0.0,0.0
10,0.0,0.0


==> AI_Bilevel_Supplement/300-kary-oqa-dataset/plots/gemini_2_5_pro_summary.csv <==
step,mean_bits,std_bits
1,8.228818690495881,0.0
2,7.403064138731298,0.15783666697017482
3,6.798554537622434,0.26764960580337294
4,6.2536510603842155,0.32365864404126904
5,5.388475951717543,0.3071476078840242
6,4.402170642159352,0.4436564995938581
7,3.6348821151503556,0.4395856520384199
8,2.5516511538250866,0.5364600056419563
9,0.0,0.0
10,0.0,0.0


==> AI_Bilevel_Supplement/300-kary-oqa-dataset/plots/gpt5_summary.csv <==
step,mean_bits,std_bits
1,8.228819,0.0
2,7.139769,0.1629657630222653
3,6.321928094887363,0.3007942026566414
4,4.807354922057604,0.3947286168082234
5,3.169925001442312,0.3991135729009366
6,2.0,0.5097341640317922
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0


==> AI_Bilevel_Supplement/300-kary-oqa-dataset/plots/grok4_summary.csv <==
step,mean_bits,std_bits
1,8.228818690495881,0.0
2,7.575442895482124,0.12547036702837658
3,7.252085686070297,0.14312842662972286
4,6.924031859968094,0.21021318926621746
5,6.404746987940491,0.20984999693756248
6,5.843084494830274,0.3574577105048449
7,5.357951886502341,0.3953317009395348
8,4.366287420547518,0.5209548048014426
9,3.461293614810183,0.658861543909197
10,0.0,0.0


==> AI_Bilevel_Supplement/300-kary-oqa-dataset/plots/kary300_entropy_summary.csv <==
model,step,entropy_bits_mean,entropy_bits_std,entropy_bits_lo,entropy_bits_hi
Claude Sonnet 4.5,1,8.228818690495881,0.0,8.228818690495881,8.228818690495881
Claude Sonnet 4.5,2,7.544237622625052,0.14659692300502,7.397640699620032,7.690834545630071
Claude Sonnet 4.5,3,6.760086093435394,0.3235480657779039,6.43653802765749,7.083634159213298
Claude Sonnet 4.5,4,6.619969531722365,0.2413684665200997,6.3786010652022656,6.8613379982424645
Claude Sonnet 4.5,5,5.957941807377535,0.2633159541645488,5.694625853212987,6.221257761542084
Claude Sonnet 4.5,6,5.006339840793291,0.33065066037033,4.67568918042296,5.336990501163621
Claude Sonnet 4.5,7,4.260281507982717,0.4261187009520419,3.8341628070306752,4.686400208934759
Claude Sonnet 4.5,8,3.4838126189667378,0.4343910438691898,3.049421575097548,3.918203662835928
Claude Sonnet 4.5,9,0.0,0.0,0.0,0.0
Claude Sonnet 4.5,10,0.0,0.0,0.0,0.0
GPT 5,1,8.228819,0.0,8.228819,8.228819
GPT 5,2,7.139769,0.1629657630222653,6.976803236977735,7.302734763022266
GPT 5,3,6.321928094887363,0.3007942026566414,6.021133892230721,6.622722297544004
GPT 5,4,4.807354922057604,0.3947286168082234,4.41262630524938,5.2020835388658275
GPT 5,5,3.169925001442312,0.3991135729009366,2.7708114285413754,3.569038574343249
GPT 5,6,2.0,0.5097341640317922,1.490265835968208,2.509734164031792
GPT 5,7,0.0,0.0,0.0,0.0
GPT 5,8,0.0,0.0,0.0,0.0
GPT 5,9,0.0,0.0,0.0,0.0
GPT 5,10,0.0,0.0,0.0,0.0
Gemini 2.5 Pro,1,8.228818690495881,0.0,8.228818690495881,8.228818690495881
Gemini 2.5 Pro,2,7.403064138731298,0.1578366669701748,7.245227471761123,7.560900805701473
Gemini 2.5 Pro,3,6.798554537622434,0.2676496058033729,6.530904931819061,7.066204143425807
Gemini 2.5 Pro,4,6.253651060384216,0.323658644041269,5.929992416342946,6.577309704425485
Gemini 2.5 Pro,5,5.388475951717543,0.3071476078840242,5.081328343833518,5.695623559601567
Gemini 2.5 Pro,6,4.402170642159352,0.4436564995938581,3.958514142565494,4.84582714175321
Gemini 2.5 Pro,7,3.634882115150356,0.4395856520384199,3.195296463111936,4.074467767188776
Gemini 2.5 Pro,8,2.5516511538250866,0.5364600056419563,2.0151911481831304,3.0881111594670427
Gemini 2.5 Pro,9,0.0,0.0,0.0,0.0
Gemini 2.5 Pro,10,0.0,0.0,0.0,0.0
Grok 4,1,8.228818690495881,0.0,8.228818690495881,8.228818690495881
Grok 4,2,7.575442895482124,0.1254703670283765,7.449972528453747,7.7009132625105
Grok 4,3,7.252085686070297,0.1431284266297228,7.108957259440574,7.395214112700019
Grok 4,4,6.924031859968094,0.2102131892662174,6.713818670701877,7.134245049234312
Grok 4,5,6.404746987940491,0.2098499969375624,6.194896991002928,6.6145969848780535
Grok 4,6,5.843084494830274,0.3574577105048449,5.4856267843254285,6.200542205335119
Grok 4,7,5.357951886502341,0.3953317009395348,4.962620185562806,5.753283587441875
Grok 4,8,4.366287420547518,0.5209548048014426,3.845332615746076,4.887242225348961
Grok 4,9,3.461293614810183,0.658861543909197,2.802432070900986,4.12015515871938
Grok 4,10,0.0,0.0,0.0,0.0
Oracle (Optimal),1,8.2288,0.0,8.2288,8.2288
Oracle (Optimal),2,5.9098,0.0899,5.8199,5.9997
Oracle (Optimal),3,3.6194,0.3122,3.3072000000000004,3.9316
Oracle (Optimal),4,1.5689,0.6555,0.9134,2.2244
Oracle (Optimal),5,0.145,0.3775,-0.2325,0.5225
Oracle (Optimal),6,0.0,0.0,0.0,0.0
Oracle (Optimal),7,0.0,0.0,0.0,0.0
Oracle (Optimal),8,0.0,0.0,0.0,0.0
Oracle (Optimal),9,0.0,0.0,0.0,0.0
Oracle (Optimal),10,0.0,0.0,0.0,0.0


==> AI_Bilevel_Supplement/300-kary-oqa-dataset/plots/kary300_entropy_summary.json <==
[
  {
    "model": "Claude Sonnet 4.5",
    "step": 1,
    "entropy_bits_mean": 8.2288186905,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 8.2288186905,
    "entropy_bits_hi": 8.2288186905
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 2,
    "entropy_bits_mean": 7.5442376226,
    "entropy_bits_std": 0.146596923,
    "entropy_bits_lo": 7.3976406996,
    "entropy_bits_hi": 7.6908345456
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 3,
    "entropy_bits_mean": 6.7600860934,
    "entropy_bits_std": 0.3235480658,
    "entropy_bits_lo": 6.4365380277,
    "entropy_bits_hi": 7.0836341592
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 4,
    "entropy_bits_mean": 6.6199695317,
    "entropy_bits_std": 0.2413684665,
    "entropy_bits_lo": 6.3786010652,
    "entropy_bits_hi": 6.8613379982
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 5,
    "entropy_bits_mean": 5.9579418074,
    "entropy_bits_std": 0.2633159542,
    "entropy_bits_lo": 5.6946258532,
    "entropy_bits_hi": 6.2212577615
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 6,
    "entropy_bits_mean": 5.0063398408,
    "entropy_bits_std": 0.3306506604,
    "entropy_bits_lo": 4.6756891804,
    "entropy_bits_hi": 5.3369905012
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 7,
    "entropy_bits_mean": 4.260281508,
    "entropy_bits_std": 0.426118701,
    "entropy_bits_lo": 3.834162807,
    "entropy_bits_hi": 4.6864002089
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 8,
    "entropy_bits_mean": 3.483812619,
    "entropy_bits_std": 0.4343910439,
    "entropy_bits_lo": 3.0494215751,
    "entropy_bits_hi": 3.9182036628
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Claude Sonnet 4.5",
    "step": 10,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 1,
    "entropy_bits_mean": 8.228819,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 8.228819,
    "entropy_bits_hi": 8.228819
  },
  {
    "model": "GPT 5",
    "step": 2,
    "entropy_bits_mean": 7.139769,
    "entropy_bits_std": 0.162965763,
    "entropy_bits_lo": 6.976803237,
    "entropy_bits_hi": 7.302734763
  },
  {
    "model": "GPT 5",
    "step": 3,
    "entropy_bits_mean": 6.321928094887363,
    "entropy_bits_std": 0.3007942027,
    "entropy_bits_lo": 6.021133892187363,
    "entropy_bits_hi": 6.622722297587362
  },
  {
    "model": "GPT 5",
    "step": 4,
    "entropy_bits_mean": 4.807354922057604,
    "entropy_bits_std": 0.3947286168,
    "entropy_bits_lo": 4.412626305257604,
    "entropy_bits_hi": 5.202083538857604
  },
  {
    "model": "GPT 5",
    "step": 5,
    "entropy_bits_mean": 3.169925001442312,
    "entropy_bits_std": 0.3991135729,
    "entropy_bits_lo": 2.770811428542312,
    "entropy_bits_hi": 3.5690385743423123
  },
  {
    "model": "GPT 5",
    "step": 6,
    "entropy_bits_mean": 2.0,
    "entropy_bits_std": 0.509734164,
    "entropy_bits_lo": 1.4902658359999998,
    "entropy_bits_hi": 2.509734164
  },
  {
    "model": "GPT 5",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "GPT 5",
    "step": 10,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 1,
    "entropy_bits_mean": 8.2288186905,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 8.2288186905,
    "entropy_bits_hi": 8.2288186905
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 2,
    "entropy_bits_mean": 7.4030641387,
    "entropy_bits_std": 0.157836667,
    "entropy_bits_lo": 7.2452274718,
    "entropy_bits_hi": 7.5609008057
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 3,
    "entropy_bits_mean": 6.7985545376,
    "entropy_bits_std": 0.2676496058,
    "entropy_bits_lo": 6.5309049318,
    "entropy_bits_hi": 7.0662041434
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 4,
    "entropy_bits_mean": 6.2536510604,
    "entropy_bits_std": 0.323658644,
    "entropy_bits_lo": 5.9299924163,
    "entropy_bits_hi": 6.5773097044
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 5,
    "entropy_bits_mean": 5.3884759517,
    "entropy_bits_std": 0.3071476079,
    "entropy_bits_lo": 5.0813283438,
    "entropy_bits_hi": 5.6956235596
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 6,
    "entropy_bits_mean": 4.4021706422,
    "entropy_bits_std": 0.4436564996,
    "entropy_bits_lo": 3.9585141426,
    "entropy_bits_hi": 4.8458271418
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 7,
    "entropy_bits_mean": 3.6348821152,
    "entropy_bits_std": 0.439585652,
    "entropy_bits_lo": 3.1952964631,
    "entropy_bits_hi": 4.0744677672
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 8,
    "entropy_bits_mean": 2.5516511538,
    "entropy_bits_std": 0.5364600056,
    "entropy_bits_lo": 2.0151911482,
    "entropy_bits_hi": 3.0881111595
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Gemini 2.5 Pro",
    "step": 10,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Grok 4",
    "step": 1,
    "entropy_bits_mean": 8.2288186905,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 8.2288186905,
    "entropy_bits_hi": 8.2288186905
  },
  {
    "model": "Grok 4",
    "step": 2,
    "entropy_bits_mean": 7.5754428955,
    "entropy_bits_std": 0.125470367,
    "entropy_bits_lo": 7.4499725285,
    "entropy_bits_hi": 7.7009132625
  },
  {
    "model": "Grok 4",
    "step": 3,
    "entropy_bits_mean": 7.2520856861,
    "entropy_bits_std": 0.1431284266,
    "entropy_bits_lo": 7.1089572594,
    "entropy_bits_hi": 7.3952141127
  },
  {
    "model": "Grok 4",
    "step": 4,
    "entropy_bits_mean": 6.92403186,
    "entropy_bits_std": 0.2102131893,
    "entropy_bits_lo": 6.7138186707,
    "entropy_bits_hi": 7.1342450492
  },
  {
    "model": "Grok 4",
    "step": 5,
    "entropy_bits_mean": 6.4047469879,
    "entropy_bits_std": 0.2098499969,
    "entropy_bits_lo": 6.194896991,
    "entropy_bits_hi": 6.6145969849
  },
  {
    "model": "Grok 4",
    "step": 6,
    "entropy_bits_mean": 5.8430844948,
    "entropy_bits_std": 0.3574577105,
    "entropy_bits_lo": 5.4856267843,
    "entropy_bits_hi": 6.2005422053
  },
  {
    "model": "Grok 4",
    "step": 7,
    "entropy_bits_mean": 5.3579518865,
    "entropy_bits_std": 0.3953317009,
    "entropy_bits_lo": 4.9626201856,
    "entropy_bits_hi": 5.7532835874
  },
  {
    "model": "Grok 4",
    "step": 8,
    "entropy_bits_mean": 4.3662874205,
    "entropy_bits_std": 0.5209548048,
    "entropy_bits_lo": 3.8453326157,
    "entropy_bits_hi": 4.8872422253
  },
  {
    "model": "Grok 4",
    "step": 9,
    "entropy_bits_mean": 3.4612936148,
    "entropy_bits_std": 0.6588615439,
    "entropy_bits_lo": 2.8024320709,
    "entropy_bits_hi": 4.1201551587
  },
  {
    "model": "Grok 4",
    "step": 10,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 1,
    "entropy_bits_mean": 8.2288,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 8.2288,
    "entropy_bits_hi": 8.2288
  },
  {
    "model": "Oracle (Optimal)",
    "step": 2,
    "entropy_bits_mean": 5.9098,
    "entropy_bits_std": 0.0899,
    "entropy_bits_lo": 5.8199,
    "entropy_bits_hi": 5.9997
  },
  {
    "model": "Oracle (Optimal)",
    "step": 3,
    "entropy_bits_mean": 3.6194,
    "entropy_bits_std": 0.3122,
    "entropy_bits_lo": 3.3072000000000004,
    "entropy_bits_hi": 3.9316
  },
  {
    "model": "Oracle (Optimal)",
    "step": 4,
    "entropy_bits_mean": 1.5689,
    "entropy_bits_std": 0.6555,
    "entropy_bits_lo": 0.9134,
    "entropy_bits_hi": 2.2244
  },
  {
    "model": "Oracle (Optimal)",
    "step": 5,
    "entropy_bits_mean": 0.145,
    "entropy_bits_std": 0.3775,
    "entropy_bits_lo": -0.2325,
    "entropy_bits_hi": 0.5225
  },
  {
    "model": "Oracle (Optimal)",
    "step": 6,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 7,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 8,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 9,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  },
  {
    "model": "Oracle (Optimal)",
    "step": 10,
    "entropy_bits_mean": 0.0,
    "entropy_bits_std": 0.0,
    "entropy_bits_lo": 0.0,
    "entropy_bits_hi": 0.0
  }
]

==> AI_Bilevel_Supplement/300-kary-oqa-dataset/plots/kary300_summary_30targets.csv <==
model,step,mean_bits,std_bits
Claude Sonnet 4.5,1,8.228818690495881,0.0
Claude Sonnet 4.5,2,7.544237622625052,0.14659692300502
Claude Sonnet 4.5,3,6.760086093435394,0.3235480657779039
Claude Sonnet 4.5,4,6.619969531722365,0.2413684665200997
Claude Sonnet 4.5,5,5.957941807377535,0.2633159541645488
Claude Sonnet 4.5,6,5.006339840793291,0.33065066037033
Claude Sonnet 4.5,7,4.260281507982717,0.4261187009520419
Claude Sonnet 4.5,8,3.4838126189667378,0.4343910438691898
Claude Sonnet 4.5,9,0.0,0.0
Claude Sonnet 4.5,10,0.0,0.0
GPT 5,1,8.228819,0.0
GPT 5,2,7.139769,0.1629657630222653
GPT 5,3,6.321928094887363,0.3007942026566414
GPT 5,4,4.807354922057604,0.3947286168082234
GPT 5,5,3.169925001442312,0.3991135729009366
GPT 5,6,2.0,0.5097341640317922
GPT 5,7,0.0,0.0
GPT 5,8,0.0,0.0
GPT 5,9,0.0,0.0
GPT 5,10,0.0,0.0
Gemini 2.5 Pro,1,8.228818690495881,0.0
Gemini 2.5 Pro,2,7.403064138731298,0.1578366669701748
Gemini 2.5 Pro,3,6.798554537622434,0.2676496058033729
Gemini 2.5 Pro,4,6.253651060384216,0.323658644041269
Gemini 2.5 Pro,5,5.388475951717543,0.3071476078840242
Gemini 2.5 Pro,6,4.402170642159352,0.4436564995938581
Gemini 2.5 Pro,7,3.634882115150356,0.4395856520384199
Gemini 2.5 Pro,8,2.5516511538250866,0.5364600056419563
Gemini 2.5 Pro,9,0.0,0.0
Gemini 2.5 Pro,10,0.0,0.0
Grok 4,1,8.228818690495881,0.0
Grok 4,2,7.575442895482124,0.1254703670283765
Grok 4,3,7.252085686070297,0.1431284266297228
Grok 4,4,6.924031859968094,0.2102131892662174
Grok 4,5,6.404746987940491,0.2098499969375624
Grok 4,6,5.843084494830274,0.3574577105048449
Grok 4,7,5.357951886502341,0.3953317009395348
Grok 4,8,4.366287420547518,0.5209548048014426
Grok 4,9,3.461293614810183,0.658861543909197
Grok 4,10,0.0,0.0
Oracle (Optimal),1,8.2288,0.0
Oracle (Optimal),2,5.9098,0.0899
Oracle (Optimal),3,3.6194,0.3122
Oracle (Optimal),4,1.5689,0.6555
Oracle (Optimal),5,0.145,0.3775
Oracle (Optimal),6,0.0,0.0
Oracle (Optimal),7,0.0,0.0
Oracle (Optimal),8,0.0,0.0
Oracle (Optimal),9,0.0,0.0
Oracle (Optimal),10,0.0,0.0


==> AI_Bilevel_Supplement/300-kary-oqa-dataset/plots/oracle_summary.csv <==
step,mean_bits,std_bits
1,8.2288,0.0
2,5.9098,0.0899
3,3.6194,0.3122
4,1.5689,0.6555
5,0.145,0.3775
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,0.0
10,0.0,0.0


==> AI_Bilevel_Supplement/300-kary-oqa-dataset/prompts/prompt_plain.txt <==
This is a k-ary attributes dataset with 300 abstract objects. I have a hidden item in mind.
Ask questions about one attribute at a time from this list:
color, shape, material, size, pattern, origin, use_case, energy.
The answer will be a single value for that attribute, for example "red" or "triangle".
After each answer, show your current belief over remaining items and how many candidates are left.
If you can estimate entropy mentally, include it. Do not run code or use tools.
Stop when only one candidate remains, or when multiple items have an identical attribute vector and cannot be separated.


==> AI_Bilevel_Supplement/300-kary-oqa-dataset/prompts/prompt_strict_json.txt <==
You are playing the Optimal Question Asking game on the 300_KARY dataset.

Rules:
1) Ask exactly ONE attribute question per turn about one of these attributes: color, shape, material, size, pattern, origin, use_case, energy.
2) I will answer with a single value for that attribute, such as "red", "triangle", or "indoor". Treat my answers as perfectly accurate and consistent with a single hidden item from the dataset.
3) Start from a uniform prior over all 300 items. After each answer, update your belief over the remaining items using deterministic filtering.
4) Items that share the exact same attribute vector are indistinguishable. You may stop when only one such equivalence class remains.
5) At every turn you must reply with a single JSON object and nothing else.

The JSON object must have this shape:

{
  "question": "<your next attribute question>",
  "belief": {
    "0000": 0.01,
    "0001": 0.01
    // ...
  },
  "entropy_bits": 5.32,
  "stop": false,
  "thought": "<very brief rationale for why this question is informative>"
}

Requirements:
- "question" is a single attribute question, for example "What is the color".
- "belief" is a probability distribution over item identifiers like "0000", "0001", up to "012b". Probabilities must be nonnegative and sum to 1.
- "entropy_bits" is the Shannon entropy of the belief in bits.
- "stop" is true only when you are ready to stop asking questions. When "stop" is true you should still return a valid belief and entropy, but you should not ask another question afterward.
- "thought" should be short and to the point.

Return only the JSON object, with no surrounding text, code fences, or comments.


==> AI_Bilevel_Supplement/300-kary-oqa-dataset/prompts/prompt_system.txt <==
You are a careful planner that asks the most informative next question. Follow the rules exactly. Keep outputs compact and machine-parseable.


==> AI_Bilevel_Supplement/300-kary-oqa-dataset/prompts/prompt_template_generic.txt <==
Ask k-ary attribute questions to identify the hidden item. Return only your next question.

